Lens mass estimate in the Galactic disk extreme parallax microlensing event Gaia19dke

We present the results of our analysis of Gaia19dke, an extraordinary microlensing event in the Cygnus constellation that was first spotted by the {\gaia} satellite. This event featured a strong microlensing parallax effect, which resulted in multiple peaks in the light curve. We conducted extensive photometric, spectroscopic, and high-resolution imaging follow-up observations to determine the mass and the nature of the invisible lensing object. Using the Milky Way priors on density and velocity of lenses, we found that the dark lens is likely to be located at a distance of $D_L =(3.05^{+4.10}_{-2.42})$kpc, and has a mass of $M_L =(0.51^{+3.07}_{-0.40}) M_\odot$. Based on its low luminosity and mass, we propose that the lens in Gaia19dke event is an isolated white dwarf.

==> Data/maybe_final_this_time/src/Data/B_GaiaSP_.dat <==
2458725.416539352 17.094491958618164 0.1707141382509049
2458725.4172800924 17.028377532958984 0.1753795988569384
2458725.428877315 17.06229591369629 0.177146824124745
2458733.3980369 16.893505096435547 0.1357726901382793
2458733.3988204 16.826940536499023 0.1306422977019575
2458738.3304034 16.836397171020508 0.1237362297714061
2458738.3311874 16.816020965576172 0.1317014180242725
2458738.3319796 16.864547729492188 0.1289949005430439
2458738.3327604 16.855960845947266 0.130274080466971
2458744.4380454 16.916969299316406 0.1381397344843465
2458746.3602589 16.80820655822754 0.1369107960795469
2458746.3610436 16.813913345336914 0.1346171865992693
2458746.3618275 16.861194610595703 0.136543194132578
2458748.3731341 16.84716796875 0.1392324613239957
2458748.3746966 16.793638229370117 0.142202817539181
2458749.395101 16.775585174560547 0.1510818108931258
2458749.3958815 16.79316520690918 0.157023310739765
2458752.3182481 16.811443328857422 0.1457348128869644
2458756.3035215 16.780187606811523 0.1338487562799175
2458756.304314 16.787677764892578 0.1313302641057367
2458757.3425548 16.85179901123047 0.1451542893210028
2458759.3721413 16.879793167114258 0.1356198265847199
2458759.3735926 16.8989200592041 0.1385628070660545
2458765.3143153 16.845325469970703 0.1163024700324419
2458765.3157767 16.859060287475586 0.1153824667200178
2458772.3300391 16.84124183654785 0.1118665034542366
2458781.3918877 16.808364868164062 0.1493667303428266
2458788.2734661 16.865339279174805 0.1193947778479664
2458788.2749155 16.848745346069336 0.1219201101017112
2458800.2923755 16.868385314941406 0.116022887759193
2458944.5970932 16.825851440429688 0.2024962417190603
2458947.5611905 16.92463493347168 0.2615364528597544
2458972.5631934 16.81683921813965 0.1423885750855076
2458972.5643249 16.80645179748535 0.1438465988450613
2458976.5552276 16.79311752319336 0.1333319349801046
2458978.5813066 16.887920379638672 0.1267429706143056
2458978.5824446 16.87382698059082 0.1212436477906146
2458978.5835743 16.84932518005371 0.118549408305868
2458983.5088509 16.86273956298828 0.1317160802195326
2458991.5593378 16.742883682250977 0.1257348088424779
2458991.5604672 16.74839210510254 0.1283338816536529
2458991.5638597 16.760696411132812 0.1274701073554064
2459005.4666153 16.67891502380371 0.1354527938460531
2459005.4677441 16.67229461669922 0.1380706345067001
2459005.4688878 16.684431076049805 0.1353312390217867
2459034.4769085 16.53093910217285 0.116753989763326
2459034.4780374 16.561939239501953 0.1146933522809665
2459034.4791659 16.58778953552246 0.1137796500814223
2459034.4802957 16.596757888793945 0.1174377048086203
2459035.36847 16.537601470947266 0.2013521988009491
2459035.38208 16.625057220458984 0.168603167249006
2459035.3924 16.672653198242188 0.2051321984999335
2459035.4897771 16.63369369506836 0.1107086731009332
2459035.4909084 16.593168258666992 0.1134231186883004
2459035.4931643 16.647356033325195 0.1365412328638602
2459035.4942959 16.613679885864258 0.1147091184145828
2459046.4431614 16.60451889038086 0.1751987802131692
2459046.4442899 16.61301040649414 0.1720557246588181
2459057.4450159 16.567338943481445 0.1307922028196781
2459071.5752816 16.480051040649414 0.1328322965492493
2459081.4123613 16.577014923095703 0.1456377411032056
2459081.4134902 16.552579879760742 0.1366333216534321
2459081.4146188 16.59885025024414 0.1274140241251855
2459081.415751 16.552865982055664 0.1314060306012894
2459082.4482451 16.58296775817871 0.1307011503369774
2459082.4493733 16.529102325439453 0.1482652601009353
2459082.4505016 16.629140853881836 0.1345458334096194
2459083.413335 16.545740127563477 0.2704979136560561
2459084.397878 16.57746124267578 0.116779533190774
2459084.3990221 16.55894660949707 0.1152617460073512
2459084.4001568 16.5884952545166 0.1109141194424845
2459084.4012885 16.57436752319336 0.1118419453175517
2459100.5060171 16.660621643066406 0.1661073684680218
2459111.24628472 16.743518829345703 0.1900558667663535
2459111.27511574 16.697040557861328 0.2141034840587783
2459153.2684676 16.809593200683594 0.1270222226273538
2459153.2696017 16.84868621826172 0.1231091483126528
2459153.2707332 16.80733299255371 0.1235142526728844
2459154.2676603 16.81146240234375 0.1107634413125038
2459154.2687889 16.781145095825195 0.1063042909195486
2459154.2699175 16.841819763183594 0.1115328548879099
2459155.3468597 16.817699432373047 0.1183970133724021
2459166.1875694445 16.971399307250977 0.1370205035745205
2459166.2307175924 16.919464111328125 0.1741277475002805
2459166.242094907 16.976369857788086 0.1377354124604508
2459172.2566772 16.833730697631836 0.1102478821384624
2459172.2578055 16.84912872314453 0.1112948024022212
2459172.258933 16.830724716186523 0.1136852804497463
2459172.2600608 16.846054077148438 0.1146690126662661
2459172.2611906 16.83409309387207 0.1146150797960293
2459173.209976852 17.0231990814209 0.1246076696228647
2459174.2594772 16.887989044189453 0.1414113948618093
2459174.2606073 16.854740142822266 0.1362269519490665
2459201.191701389 17.067346572875977 0.1930562191373064
2459204.1805208335 17.002643585205078 0.1513752556246718
2459264.6374768517 17.11502456665039 0.1814184927017956
2459345.454259259 16.947721481323242 0.0398483654794293
2459345.4696180555 16.947053909301758 0.0369348215504605
2459345.477291667 16.96990394592285 0.0363865090861478
2459345.484953704 16.943605422973633 0.0347481800589381
2459345.492638889 16.94367790222168 0.0370965602396222
2459345.59023148 16.93324851989746 0.0694711917260124
2459347.4760879627 17.017311096191406 0.3305883146694718
2459376.4661689815 16.953086853027344 0.1789149404043674
2459377.467210648 16.999666213989258 0.1423724440707873
2459397.5447889 16.90515899658203 0.1660946883632132
2459397.5469791 16.91012191772461 0.1421651883441953
2459397.5491529 16.902055740356445 0.1400085913535833
2459407.3789236112 17.026212692260742 0.0391668242032054
2459408.3677083333 17.029905319213867 0.036072186149455
2459408.3726041666 17.012670516967773 0.0415175643692204
2459408.377511574 17.0242919921875 0.0367787730902378
2459414.41872686 16.985668182373047 0.095528455920518
2459418.44782406 17.0350341796875 0.1233445388573637
2459431.45778936 17.02840805053711 0.0452321942508586
2459433.31899309 17.048892974853516 0.0416643574276937
2459435.294386574 17.075923919677734 0.0494317491015708
2459435.300659722 17.067718505859375 0.0628494681226705
2459435.3069444443 17.07765769958496 0.0666034321028008
2459436.965602 17.012327194213867 0.0968260854435626
2459470.2706712964 17.13416290283203 0.040070811606486
2459514.23679399 17.11134147644043 0.0547073122101217
2459516.26247686 17.18450164794922 0.0891966161176672
2459519.202974537 17.19049072265625 0.036133219604398
2459519.209571759 17.17086410522461 0.0358399717390857
2459522.33474541 17.1866512298584 0.0667228383050492
2459541.22853941 17.13973617553711 0.0635685832087635
2459566.24240738 17.144737243652344 0.0937998108086442
2459631.6850064 17.20115089416504 0.1261662594158745
2459631.6977972 17.180822372436523 0.1348720711749426
2459633.6901318 17.14559555053711 0.1139748141076246
2459639.6627637 17.12356948852539 0.1318282162853061
2459639.6649095 17.185163497924805 0.1361801979488909
2459639.6670551 17.163110733032227 0.1353781931715856
2459639.67734 17.185985565185547 0.1342293395937198
2459649.62071759 17.13241958618164 0.0632692071956592
2459649.62480324 17.101160049438477 0.0637854083381803
2459649.62891205 17.108022689819336 0.0627223832162659
2459649.6375463 17.089473724365234 0.0622030426327492
2459649.64130788 17.10750961303711 0.0608447866512858
2459649.64506944 17.111839294433594 0.0612027293964405
2459649.66971065 17.1014404296875 0.0722850939783917
2459649.67347223 17.07697868347168 0.0873947229772259
2459670.57738542 17.106273651123047 0.0667925442894673
2459670.57953241 17.09319305419922 0.0675032744402203
2459670.5816794 17.1287899017334 0.0642715023744554
2459684.54178472 17.198383331298828 0.1147158746211898
2459684.54393634 17.117984771728516 0.1106630606254404
2459691.54383102 17.12420654296875 0.0568704935648248
2459694.52457523 17.156064987182617 0.0601410437931126
2459694.52672454 17.114559173583984 0.0573223430918476
2459694.52887153 17.146764755249023 0.0574990158037712
2459699.51306019 17.206174850463867 0.0895928216318356
2459699.51521644 17.229225158691406 0.0929489814734928
2459699.51736921 17.183881759643555 0.081383373032958
2459706.48133564 17.133920669555664 0.0855394617094222
2459706.48348612 17.146530151367188 0.0816368569034763
2459706.48563886 17.11836814880371 0.0753547055814862
2459710.4045949 17.067203521728516 0.3116925785894129
2459713.54229514 17.123634338378906 0.0602135206873477
2459713.54444676 17.150442123413086 0.0556747439255722
2459721.48027319 17.137678146362305 0.0575623193161371
2459721.48242712 17.126314163208008 0.0558962391786277
2459721.48457289 17.104612350463867 0.0550747985904025
2459722.5227662 17.137954711914062 0.083019673728152
2459722.53791667 17.251874923706055 0.0912839146901747
2459733.47832179 17.24167823791504 0.1695199445663546
2459736.40224886 17.112842559814453 0.0626164730855996
2459736.40443748 17.10717010498047 0.0622441526877851
2459736.40660763 17.101238250732422 0.062276955339333
2459742.47288197 17.321929931640625 0.1418987798945254
2459745.44944447 17.292726516723633 0.0985548345939732
2459745.46465278 17.279951095581055 0.1040977734970604
2459746.45339125 17.236188888549805 0.1156661398942671
2459746.46856481 17.314659118652344 0.142792002094119
2459747.41732758 17.155996322631836 0.0753381979667532
2459747.41948152 17.161449432373047 0.0708024299478218
2459747.42162967 17.17108154296875 0.0705176380314157
2459747.42382288 17.20444107055664 0.0770233950287731
2459748.39875001 17.282180786132812 0.1362548203644563
2459748.41392356 17.289770126342773 0.0971567537562815
2459749.48480326 17.340749740600586 0.1512605936240103
2459755.52781134 17.177568435668945 0.0511907313356031
2459755.52996991 17.2047176361084 0.0540771062198102
2459755.53213773 17.17376708984375 0.050448678458681
2459765.49745256 17.155908584594727 0.05043116676553
2459765.49960536 17.135589599609375 0.0515152776574736
2459765.5017581 17.166826248168945 0.051855673803845
2459766.44307405 17.195505142211914 0.1214562092844558
2459773.47334486 17.13593864440918 0.0703986709591482
2459773.47548032 17.12230682373047 0.0741624980516044
2459776.42706364 17.226350784301758 0.1106649849762601
2459777.47223496 17.146955490112305 0.0703571580218009
2459777.47437042 17.15963363647461 0.0670856947376867
2459777.47650927 17.15008544921875 0.0658792245617054
2459778.42602897 17.19569969177246 0.1091434504504271
2459782.41947454 17.138086318969727 0.0649785453488246
2459782.42163306 17.144214630126953 0.0640093144523558
2459782.42377204 17.1376953125 0.0627796554688281
2459785.43668634 17.17568016052246 0.0653790267249322
2459785.4388299 17.132261276245117 0.0632696339873776
2459785.44097334 17.140623092651367 0.0662811986347058
2459787.45924187 17.249807357788086 0.070861423398973
2459787.46352315 17.216217041015625 0.0618321990511206
2459794.4359653 17.159059524536133 0.066322053818594
2459794.43810064 17.177701950073242 0.0610842250953295
2459794.44023842 17.128889083862305 0.0620898046614461
2459795.39080554 17.35006332397461 0.1771919094105631
2459797.40103585 17.18282699584961 0.1133749058119945
2459798.39607984 17.165441513061523 0.1113083867502231
2459801.41240162 17.079511642456055 0.1145937730023514
2459804.41621876 17.27819061279297 0.1531965783199634
2459807.38385993 17.094135284423828 0.1145674098959632
2459810.53812616 17.16176986694336 0.0536274878379451
2459810.54025926 17.189048767089844 0.053703999149648
2459810.54239121 17.17030906677246 0.0556873118241802
2459812.4768067 17.138437271118164 0.0902343467955621
2459815.38200468 17.215957641601562 0.0506182169791554
2459815.38413543 17.220903396606445 0.0510539714424838
2459815.3862477 17.211334228515625 0.0501956650647898
2459815.45410419 17.085901260375977 0.0959912596531628
2459819.36504054 17.200716018676758 0.1341570891712877
2459824.36981827 17.238351821899414 0.0906410476410999
2459826.35004282 17.17354393005371 0.0528807485996654
2459826.35216314 17.213512420654297 0.0537781453136703
2459826.35428125 17.182205200195312 0.0503973294883702
2459827.35343522 17.127178192138672 0.1290942087714497
2459828.50464468 17.184131622314453 0.0522465062290087
2459828.50675694 17.187562942504883 0.0524114005390611
2459828.50887847 17.19236183166504 0.053408147732823
2459830.52228356 17.15464210510254 0.0635739066667785
2459830.52440856 17.215177536010742 0.0758778457813694
2459830.52652662 17.167030334472656 0.0671044374244647
2459834.31558329 16.995298385620117 0.1323335576379568
2459834.35544676 17.1555118560791 0.0513801172318396
2459834.35758567 17.1868953704834 0.0505655650653617
2459834.35969788 17.20232391357422 0.0529178195217845
2459839.3486042 17.195444107055664 0.0503389664611027
2459839.35071641 17.21908950805664 0.0484634856408002
2459839.35286111 17.2419376373291 0.0507349355390993
2459843.31579512 17.003328323364258 0.1216849531334078
2459843.32373381 17.21294593811035 0.0508032361721613
2459843.32509726 17.100770950317383 0.1232055598001255
2459843.32584602 17.211774826049805 0.0540286557651908
2459843.32800698 17.226341247558594 0.0502306122852268
2459844.40541202 17.21749496459961 0.1092172304572396
2459847.31820255 17.26800537109375 0.0979178877016184
2459849.3353588 17.185890197753906 0.0492341686689031
2459849.33750343 17.18539047241211 0.0465379858986834
2459849.33961576 17.272371292114258 0.0731153070006593
2459850.47011924 17.181821823120117 0.0527927973176992
2459850.47223729 17.205232620239258 0.0560843596439736
2459850.47434717 17.17453956604004 0.0549284519778543
2459852.34290391 17.194438934326172 0.0939589240931496
2459854.31863308 17.225872039794922 0.0493808820890971
2459854.32074308 17.2360782623291 0.0487602481825719
2459854.32286459 17.250743865966797 0.0480730686492313
2459855.28511572 17.189334869384766 0.1008859314410595
2459857.33629161 17.184492111206055 0.0522582363182826
2459857.33840275 17.243114471435547 0.0579357600408289
2459857.34052426 17.196331024169922 0.050676064340965
2459858.36868745 17.29381561279297 0.1187791315364549
2459861.32970256 17.21272087097168 0.0735924446595101
2459862.42997795 17.19574546813965 0.063576472746544
2459862.43210417 17.19008445739746 0.0643142442239241
2459863.28239006 17.2916259765625 0.1205083067897051
2459868.33093983 17.18645477294922 0.05602130613134
2459868.33306479 17.21347999572754 0.0544396039023613
2459868.33519793 17.271957397460938 0.0571572720298057
2459881.28972679 17.209861755371094 0.0600812431377817
2459881.29183912 17.222684860229492 0.0567660585207026
2459881.29394907 17.287004470825195 0.0665152369608988
2459883.35230786 17.13625717163086 0.1002889230215198
2459888.31515282 17.012554168701172 0.1238377804026831
2459893.25084144 17.092479705810547 0.1091449113240235
2459897.27805209 17.254653930664062 0.1521522793277149
2459912.22856361 17.281051635742188 0.1230555678810894
2459926.24351621 17.058380126953125 0.1116072874246532
2459929.21971065 17.15145492553711 0.1194585555690238
2460015.66513427 17.143321990966797 0.0862653417074474
2460015.6673125 17.125303268432617 0.0831051446626171
2460015.66948958 17.158390045166016 0.0847901471857312


==> Data/maybe_final_this_time/src/Data/G_Gaia.dat <==
2456960.61928 15.53 0.0080537844119906
2456960.69329 15.51 0.0079799468726797
2457069.41531 15.48 0.0078704578969509
2457069.59148 15.49 0.0079067862799982
2457092.34649 15.49 0.0079067862799982
2457092.4205 15.47 0.0078342964276621
2457127.40605 15.45 0.0077624711662869
2457182.63119 15.5 0.0079432823472428
2457182.80736 15.53 0.0080537844119906
2457228.74666 15.53 0.0080537844119906
2457228.82066 15.52 0.0080167806338767
2457237.57498 15.52 0.0080167806338767
2457237.75113 15.52 0.0080167806338767
2457237.82514 15.52 0.0080167806338767
2457282.26723 15.5 0.0079432823472428
2457304.01358 15.51 0.0079799468726797
2457337.16619 15.51 0.0079799468726797
2457376.4701 15.5 0.0079432823472428
2457376.64626 15.5 0.0079432823472428
2457376.72027 15.51 0.0079799468726797
2457395.40286 15.51 0.0079799468726797
2457395.47686 15.5 0.0079432823472428
2457446.46471 15.49 0.0079067862799982
2457446.64088 15.51 0.0079799468726797
2457446.71488 15.5 0.0079432823472428
2457472.64147 15.5 0.0079432823472428
2457472.71549 15.51 0.0079799468726797
2457542.84512 15.5 0.0079432823472428
2457542.91912 15.49 0.0079067862799982
2457558.59931 15.49 0.0079067862799982
2457558.67331 15.48 0.0078704578969509
2457605.03481 15.48 0.0078704578969509
2457605.10883 15.48 0.0078704578969509
2457615.61329 15.5 0.0079432823472428
2457615.78944 15.48 0.0078704578969509
2457658.23699 15.48 0.0078704578969509
2457683.0531 15.48 0.0078704578969509
2457758.19513 15.5 0.0079432823472428
2457758.26913 15.49 0.0079067862799982
2457758.44529 15.52 0.0080167806338767
2457758.69544 15.48 0.0078704578969509
2457774.20275 15.47 0.0078342964276621
2457774.27676 15.49 0.0079067862799982
2457774.45292 15.47 0.0078342964276621
2457774.77709 15.52 0.0080167806338767
2457823.49741 15.48 0.0078704578969509
2457823.57142 15.5 0.0079432823472428
2457852.31603 15.49 0.0079067862799982
2457880.48428 15.5 0.0079432823472428
2457921.51601 15.48 0.0078704578969509
2457921.69216 15.49 0.0079067862799982
2457934.44707 15.47 0.0078342964276621
2457934.52108 15.49 0.0079067862799982
2457980.95491 15.48 0.0078704578969509
2457993.95892 15.5 0.0079432823472428
2457994.13508 15.48 0.0078704578969509
2458034.339 15.5 0.0079432823472428
2458034.41301 15.47 0.0078342964276621
2458062.32682 15.46 0.0077983011052325
2458090.31856 15.48 0.0078704578969509
2458090.39257 15.48 0.0078704578969509
2458139.12693 15.47 0.0078342964276621
2458139.30309 15.48 0.0078704578969509
2458139.37711 15.46 0.0077983011052325
2458139.55325 15.46 0.0077983011052325
2458155.63505 15.48 0.0078704578969509
2458155.81122 15.47 0.0078342964276621
2458155.88522 15.46 0.0077983011052325
2458200.29648 15.48 0.0078704578969509
2458200.3705 15.48 0.0078704578969509
2458231.78431 15.49 0.0079067862799982
2458231.85832 15.48 0.0078704578969509
2458256.78035 15.48 0.0078704578969509
2458256.85436 15.46 0.0077983011052325
2458299.98126 15.45 0.0077624711662869
2458300.05527 15.44 0.007726805850957
2458310.3101 15.46 0.0077983011052325
2458310.48626 15.48 0.0078704578969509
2458310.56027 15.46 0.0077983011052325
2458356.67086 15.42 0.0076559660691125
2458356.74486 15.41 0.0076207901002541
2458372.7475 15.42 0.0076559660691125
2458410.63461 15.39 0.0075509222766543
2458441.69225 15.39 0.0075509222766543
2458441.8684 15.39 0.0075509222766543
2458467.11675 15.39 0.0075509222766543
2458467.19075 15.41 0.0076207901002541
2458517.92707 15.41 0.0076207901002541
2458518.10324 15.42 0.0076559660691125
2458518.17725 15.4 0.0075857757502918
2458518.3534 15.42 0.0076559660691125
2458537.36072 15.42 0.0076559660691125
2458537.43473 15.42 0.0076559660691125
2458537.61089 15.4 0.0075857757502918
2458537.68491 15.42 0.0076559660691125
2458577.09532 15.39 0.0075509222766543
2458611.07573 15.41 0.0076207901002541
2458632.89919 15.37 0.0074816950051115
2458633.07536 15.36 0.0074473197390598
2458678.02003 15.29 0.0072110747918289
2458678.09404 15.3 0.0072443596007499
2458703.62412 15.23 0.0070145529841997
2458703.69813 15.22 0.0069823240407717
2458703.87428 15.22 0.0069823240407717
2458703.94829 15.24 0.0070469306896714
2458724.21706 15.19 0.0068865229634427
2458724.39321 15.21 0.0069502431758879
2458724.46721 15.2 0.0069183097091893
2458797.77542 15.15 0.0067608297539198
2458797.84942 15.12 0.0066680676921362
2458818.55362 15.18 0.0068548822645266
2458818.62762 15.14 0.0067297665628431
2458860.74079 15.23 0.0070145529841997
2458860.91694 15.2 0.0069183097091893
2458860.99095 15.19 0.0068865229634427
2458869.17366 15.24 0.0070469306896714
2458869.24766 15.21 0.0069502431758879
2458912.54429 15.22 0.0069823240407717
2458912.6183 15.21 0.0069502431758879
2458966.89688 15.13 0.0066988460941652
2459003.7876 15.03 0.0063973483548264
2459027.23977 14.93 0.0061094202490557
2459088.16935 14.87 0.0059429215861557
2459088.24336 14.86 0.0059156163417547
2459104.42178 14.91 0.0060534087475391
2459104.49579 14.92 0.0060813500127871
2459142.13356 15.07 0.0065162839406084
2459142.20757 15.08 0.0065463617406727
2459173.61699 15.15 0.0067608297539198
2459173.691 15.16 0.0067920363261718
2459198.61589 15.2 0.0069183097091893
2459198.6899 15.2 0.0069183097091893
2459249.67645 15.21 0.0069502431758879
2459249.85262 15.24 0.0070469306896714
2459249.92662 15.21 0.0069502431758879
2459269.35991 15.2 0.0069183097091893
2459269.43391 15.21 0.0069502431758879
2459269.61008 15.2 0.0069183097091893
2459269.6841 15.21 0.0069502431758879
2459308.59449 15.19 0.0068865229634427
2459308.6685 15.18 0.0068548822645266
2459342.82421 15.16 0.0067920363261718
2459342.89823 15.15 0.0067608297539198
2459364.398 15.14 0.0067297665628431
2459364.57417 15.16 0.0067920363261718
2459409.51822 15.21 0.0069502431758879
2459409.59222 15.21 0.0069502431758879
2459409.76838 15.2 0.0069183097091893
2459409.8424 15.22 0.0069823240407717
2459418.34671 15.22 0.0069823240407717
2459418.52287 15.24 0.0070469306896714
2459418.59688 15.23 0.0070145529841997
2459463.96074 15.32 0.0073113908348341
2459464.03475 15.32 0.0073113908348341
2459483.2105 15.37 0.0074816950051115
2459483.2845 15.36 0.0074473197390598
2459518.42987 15.38 0.007516228940182
2459518.50388 15.39 0.0075509222766543
2459553.73455 15.39 0.0075509222766543
2459553.91069 15.4 0.0075857757502918
2459575.73852 15.41 0.0076207901002541
2459627.22612 15.4 0.0075857757502918
2459627.40228 15.43 0.007691304402866
2459627.4763 15.42 0.0076559660691125
2459650.40692 15.39 0.0075509222766543
2459650.48093 15.39 0.0075509222766543
2459685.21676 15.4 0.0075857757502918
2459721.86487 15.4 0.0075857757502918
2459721.93889 15.41 0.0076207901002541
2459740.44145 15.41 0.0076207901002541
2459740.61762 15.41 0.0076207901002541
2459786.55645 15.44 0.007726805850957
2459786.63045 15.43 0.007691304402866
2459795.63487 15.44 0.007726805850957
2459795.81103 15.44 0.007726805850957
2459840.00353 15.45 0.0077624711662869
2459862.0735 15.47 0.0078342964276621
2459894.97684 15.5 0.0079432823472428
2459895.05084 15.48 0.0078704578969509
2459934.78083 15.49 0.0079067862799982
2459934.95698 15.47 0.0078342964276621
2459935.03098 15.47 0.0078342964276621
2459953.21363 15.49 0.0079067862799982
2459953.28764 15.47 0.0078342964276621
2459953.46378 15.48 0.0078704578969509
2459953.5378 15.47 0.0078342964276621
2460004.4517 15.47 0.0078342964276621
2460004.52571 15.49 0.0079067862799982
2460030.70178 15.47 0.0078342964276621
2460030.77579 15.5 0.0079432823472428
2460061.94067 15.49 0.0079067862799982


==> Data/maybe_final_this_time/src/Data/Gaia19dke_ZTF_g.dat <==
2458204.005559208803 16.5029831 0.0160760768
2458205.00728455931 16.540638 0.016211357
2458205.026359693147 16.5530014 0.0162567999
2458206.010943260044 16.5223198 0.0161449648
2458207.015042308718 16.5187035 0.0161319859
2458208.006791404914 16.4957466 0.016050607
2458209.024560966529 16.5051746 0.0160838217
2458210.015813082457 16.4748764 0.0159780979
2458210.983059456106 16.5176315 0.0161281489
2458211.98556303 16.4605503 0.0159291215
2458212.00521696033 16.4771137 0.0159858055
2458228.984403199982 16.4964027 0.0160529111
2458229.998079216108 16.5482159 0.0162391514
2458230.995851379354 16.5196342 0.0161353257
2458231.94047196256 16.5057621 0.0160859022
2458231.984803522471 16.5030613 0.0160763506
2458232.999741070438 16.5052605 0.0160841271
2458234.961752740666 16.5108681 0.0161040183
2458234.98433518922 16.5062866 0.0160877593
2458235.934777495451 16.5135117 0.016113434
2458236.000811819918 16.4782124 0.0159895979
2458236.937051795423 16.4891148 0.016027417
2458236.999752498232 16.4708443 0.0159642491
2458237.90012193378 16.4960175 0.0160515606
2458237.98405089043 16.4761486 0.015982477
2458244.957542182412 16.4994183 0.0160635095
2458246.969598438125 16.519783 0.0161358565
2458247.894156949129 16.5008278 0.0160684753
2458252.94208585471 16.5391388 0.0162058789
2458255.922710280865 16.5091686 0.0160979815
2458258.98101994209 16.5068665 0.0160898119
2458261.962537921034 16.4894524 0.0160285924
2458262.922323395964 16.4613094 0.0159316994
2458263.946070027538 16.4652786 0.0159452148
2458267.94540880993 16.4687614 0.0159571152
2458268.982034821995 16.4823227 0.0160038117
2458269.959525217768 16.4596062 0.0159259159
2458270.944989936426 16.5080395 0.0160939693
2458271.965108338278 16.5119934 0.0161080249
2458273.963350357953 16.5134315 0.016113149
2458274.902895758394 16.5085506 0.0160957854
2458276.87603960419 16.5041962 0.0160803627
2458277.875203597825 16.5219803 0.0161437448
2458278.882723561022 16.5005989 0.0160676688
2458279.875381086487 16.5030403 0.0160762798
2458280.913386865985 16.5143032 0.0161162578
2458282.897169814445 16.5032825 0.0160771329
2458283.906595355831 16.5010948 0.016069416
2458286.905791808851 16.4995232 0.0160638783
2458288.901636461727 16.4916801 0.0160363708
2458289.897549362853 16.4981079 0.0160588995
2458291.940843703225 16.4969006 0.0160546582
2458292.941175224725 16.501543 0.0160709955
2458293.924792224076 16.5132713 0.0161125753
2458294.950099360198 16.5074921 0.0160920303
2458296.950917624868 16.5119362 0.01610782
2458297.961024593096 16.4932022 0.0160416942
2458298.982728134375 16.4658127 0.0159470364
2458299.944637497887 16.4637547 0.0159400199
2458300.95129241608 16.4963951 0.0160528813
2458301.824042993598 16.4984627 0.0160601493
2458302.939899521414 16.4866714 0.0160189103
2458303.90804368956 16.5167313 0.0161249302
2458304.931812894065 16.5193138 0.0161341745
2458305.835092879832 16.5145206 0.0161170308
2458307.856722986791 16.4797783 0.0159950033
2458310.858245478012 16.4554901 0.015911974
2458311.878916952293 16.4774017 0.0159868002
2458312.863637870178 16.495697 0.0160504356
2458316.877569707576 16.4687347 0.0159570202
2458317.862736775074 16.4758167 0.0159813352
2458318.883713213727 16.4669075 0.0159507729
2458319.87750088051 16.4740143 0.0159751326
2458320.926900933962 16.4673233 0.0159521941
2458321.883776746225 16.4956226 0.016050173
2458322.93172784755 16.4675293 0.0159529001
2458323.90648356732 16.4676857 0.0159534328
2458324.904687186703 16.4642525 0.0159417149
2458325.693689158186 16.4816093 0.0160013381
2458329.919936942868 16.4784985 0.0159905832
2458330.794385381974 16.4632473 0.0159382913
2458331.801215897314 16.4289455 0.0158233214
2458332.740198807325 16.4773483 0.0159866139
2458334.80793950148 16.4887409 0.016026115
2458336.757980827242 16.4564209 0.0159151219
2458337.867291673552 16.4374523 0.0158514977
2458338.68723140331 16.4532204 0.0159043092
2458344.852717266418 16.4875069 0.0160218142
2458345.814140712377 16.4443588 0.015874533
2458346.82271469431 16.4641685 0.0159414299
2458348.843760026619 16.4694901 0.0159596074
2458349.714534108993 16.4688911 0.0159575548
2458350.842799850274 16.4865932 0.0160186365
2458351.807435065042 16.4598007 0.0159265753
2458352.844069478568 16.4363747 0.0158479139
2458360.671664298978 16.4733429 0.0159728248
2458361.691740174312 16.4673576 0.0159523115
2458362.734534026124 16.4539948 0.0159069188
2458363.694436989259 16.4327831 0.0158360023
2458364.734787077177 16.4353447 0.015844496
2458366.734076146036 16.4594307 0.0159253161
2458367.754794911947 16.4398823 0.0158595834
2458368.756370127201 16.4624023 0.0159354135
2458369.77226108266 16.4810677 0.0159994643
2458370.749565180391 16.488903 0.0160266813
2458371.751265474595 16.4515591 0.0158987064
2458372.734377934132 16.4549637 0.0159101933
2458373.752175469883 16.4729977 0.0159716383
2458374.751929275226 16.4535122 0.0159052946
2458375.729044542182 16.4579334 0.0159202423
2458376.752244771924 16.4346581 0.0158422161
2458377.759542437736 16.4636154 0.0159395467
2458378.695477429312 16.4581146 0.0159208551
2458381.730164778885 16.488842 0.0160264652
2458382.69115400035 16.4509621 0.0158966966
2458383.730020232033 16.4603558 0.0159284566
2458384.731642565224 16.4578896 0.0159200951
2458385.630261016078 16.4699554 0.0159612
2458387.672470870893 16.4467735 0.0158826225
2458389.667644301895 16.4769974 0.0159854013
2458390.653060982004 16.4602833 0.0159282144
2458425.630710403435 16.4520454 0.0159003455
2458426.66314482782 16.4620171 0.015934106
2458428.653620944358 16.4164543 0.0157823414
2458429.669911346864 16.4133644 0.0157722756
2458430.621877412777 16.439249 0.0158574767
2458431.59683990525 16.4322281 0.0158341639
2458432.661993867252 16.4033985 0.015740009
2458435.629162112717 16.4457035 0.0158790369
2458436.628453601152 16.383913 0.0156777706
2458558.985739784315 16.4358349 0.0158461221
2458568.954314524308 16.4552383 0.0159111246
2458573.997784819454 16.4463158 0.0158810895
2458577.983583580237 16.4164352 0.015782278
2458581.992166263051 16.4244442 0.0158085003
2458584.985028437804 16.4357758 0.0158459246
2458586.961033460218 16.4143734 0.0157755632
2458600.853031598963 16.4210281 0.015797291
2458605.998229692224 16.4200363 0.0157940425
2458606.976057109423 16.4177113 0.0157864448
2458607.925282898825 16.4174156 0.0157854799
2458608.95152727142 16.4351425 0.0158438236
2458612.914293637034 16.4003258 0.0157301221
2458617.959780557081 16.3972206 0.0157201551
2458633.942819129676 16.4378929 0.0158529598
2458634.94546149252 16.3948288 0.0157124996
2458635.98157698661 16.4070969 0.0157519523
2458637.959379957989 16.3961525 0.0157167353
2458640.874375328422 16.3613033 0.0156069295
2458642.904962734785 16.3937111 0.0157089271
2458643.92773817759 16.3648415 0.0156179173
2458645.923110774718 16.3776016 0.0156578459
2458646.909076725598 16.4011421 0.0157327447
2458647.880677795038 16.3867645 0.01568681
2458649.883243178483 16.3969955 0.0157194342
2458650.960933668073 16.3586235 0.0155986305
2458651.950888422318 16.3818474 0.0156712383
2458653.863883546088 16.3698235 0.0156334527
2458654.82739974605 16.4020805 0.0157357678
2458655.795486941468 16.3546448 0.0155863492
2458658.959438758902 16.3605042 0.015604455
2458660.855708044488 16.3553314 0.0155884661
2458661.947971345857 16.3499947 0.0155720478
2458662.934513212647 16.3446236 0.0155556062
2458665.750067232177 16.3540936 0.0155846486
2458666.968959890772 16.3255882 0.0154979862
2458667.927012445405 16.372448 0.0156416632
2458668.805641291197 16.3450603 0.0155569417
2458669.788599883206 16.3351078 0.0155266775
2458670.924592562485 16.3424473 0.0155489687
2458672.841325516347 16.34375 0.015552938
2458673.840773242991 16.314436 0.0154646952
2458674.840868237894 16.3205872 0.0154830161
2458677.84296385711 16.3440247 0.015553779
2458679.817403188907 16.3329277 0.0155200846
2458681.72959279269 16.3193321 0.0154792676
2458682.728533574846 16.3096619 0.0154505465
2458684.781053237151 16.2888279 0.0153895272
2458685.878914534114 16.3004379 0.0154233892
2458693.821371157188 16.2793484 0.0153621491
2458694.821259604767 16.2779503 0.0153581342
2458695.821656274144 16.2764778 0.015353905
2458696.822850464378 16.2904377 0.0153942034
2458697.841763278004 16.270031 0.0153354695
2458697.863557024393 16.2818375 0.0153693147
2458697.871739828028 16.3005848 0.0154238185
2458699.824852541555 16.2672882 0.0153276632
2458699.858416980132 16.27248 0.0153424628
2458699.866611266509 16.2704124 0.0153365582
2458700.82140133949 16.2521973 0.0152850412
2458700.85976887215 16.3060722 0.0154399499
2458700.867940049618 16.2754078 0.0153508401
2458701.824881883804 16.2328339 0.0152312163
2458701.859372137114 16.2706947 0.0153373638
2458701.867531705648 16.2599907 0.0153069785
2458702.824021149892 16.2636185 0.0153172426
2458702.859587647486 16.2608147 0.0153093059
2458702.867747307755 16.2606812 0.0153089287
2458703.824397753458 16.2628498 0.0153150642
2458703.859709618147 16.2627144 0.0153146824
2458703.867846070789 16.2624664 0.0153139802
2458704.819877615198 16.2737923 0.0153462151
2458704.859737952705 16.2827148 0.0153718442
2458704.867874398828 16.285038 0.0153785534
2458705.739651937969 16.245615 0.0152666382
2458705.881605122704 16.2266426 0.0152142094
2458705.8897068589 16.2764206 0.0153537411
2458706.878818944097 16.2488976 0.0152757997
2458706.88692057319 16.2515163 0.015283132
2458707.739402747247 16.2676201 0.0153286057
2458707.882814004552 16.2543621 0.015291119
2458707.890915724915 16.2639961 0.0153183136
2458708.74065399589 16.2232533 0.0152049353
2458708.87964391103 16.2140884 0.0151800131
2458708.887733924203 16.2614975 0.0153112374
2458709.740260682069 16.2140617 0.0151799424
2458709.880512021016 16.2310181 0.0152262179
2458709.888602024876 16.2441406 0.0152625293
2458711.774377658032 16.2686768 0.015331611
2458718.76742813969 16.250246 0.0152795753
2458722.749989259057 16.2112923 0.0151724536
2458733.806564565748 16.1975613 0.0151355993
2458737.651917412877 16.2141933 0.0151802981
2458740.631064850837 16.2096977 0.0151681481
2458743.629475992173 16.183075 0.0150972214
2458746.63996406924 16.1674404 0.0150563736
2458764.709481988568 16.1849499 0.0151021611
2458776.622809567489 16.1607933 0.0150391841
2458779.6236689738 16.1759338 0.0150784915
2458785.623547538184 16.1629944 0.0150448671
2458788.618864360265 16.16255 0.0150437187
2458791.62787400093 16.1626396 0.0150439497
2458794.629640738014 16.2028255 0.0151496725
2458797.630889243912 16.1340866 0.0149711752
2458801.586666408926 16.1919899 0.0151207792
2458804.59354732791 16.1605988 0.015038684
2458812.619109141175 16.1541786 0.0150221828
2458830.593218075112 16.1457748 0.0150007354
2458893.06402771268 16.2128372 0.0151766296
2458901.054534259718 16.2492867 0.0152768902
2458914.023767230101 16.2363167 0.0152408276
2458940.985274264589 16.2215462 0.0152002778
2458943.931218947284 16.2054558 0.0151567319
2458954.930581110995 16.185009 0.0151023176
2458962.984441479668 16.1784439 0.0150850629
2458963.967617682647 16.1808357 0.0150913354
2458963.984516969882 16.1599693 0.0150370616
2458965.935902829282 16.1673241 0.0150560737
2458968.97896619793 16.1745396 0.0150748482
2458971.943562204018 16.1898384 0.0151150767
2458974.986251270864 16.1585121 0.0150333121
2458974.987188828178 16.1361046 0.0149762565
2458975.804403436836 16.1276436 0.0149550177
2458976.983549846802 16.1532707 0.0150198592
2458979.953718374949 16.1601295 0.0150374733
2458980.934714639094 16.1436157 0.0149952518
2458980.935652194079 16.140583 0.0149875665
2458981.822394714225 16.1120853 0.0149163948
2458984.988796034362 16.1382523 0.0149816731
2458985.960403093137 16.1088638 0.0149084684
2458986.911429823842 16.1412964 0.0149893714
2458987.9426342831 16.1169167 0.0149283297
2458991.908884788863 16.131403 0.0149644352
2458991.931224013679 16.1265411 0.0149522629
2458994.920053208247 16.0851746 0.0148508865
2458994.930435657501 16.0831413 0.0148460018
2458996.934961326886 16.0795937 0.0148375025
2458997.904513175134 16.1134453 0.0149197495
2458998.925664301496 16.0635757 0.0147994719
2459002.958812194876 16.0565758 0.0147830276
2459009.781177457888 16.0339012 0.0147304889
2459012.83056138223 16.0446949 0.0147553626
2459012.831498920452 16.0262604 0.0147130312
2459012.976412057877 16.028717 0.0147186331
2459014.869297765195 16.0301018 0.0147217931
2459016.866813759785 15.9936094 0.0146398051
2459018.875437810086 16.0001373 0.0146542685
2459018.876375341322 15.9869041 0.014625038
2459020.890458807815 15.9864073 0.0146239502
2459022.858055590186 15.9777441 0.0146050146
2459024.879816975445 15.9889507 0.0146295363
2459026.896157580428 15.9463587 0.014537679
2459030.897078522015 15.9355135 0.0145148644
2459030.898004441056 15.9380207 0.0145201189
2459032.970248593483 15.932497 0.0145085575
2459034.98229052173 15.9301453 0.0145036569
2459036.746164508164 15.9579048 0.014562224
2459036.7471020245 15.9473324 0.01453974
2459038.752550513484 15.9350538 0.0145139014
2459039.843098476995 15.9395676 0.0145233674
2459039.858364884276 15.9233284 0.0144895008
2459040.769476385787 15.9004793 0.0144427074
2459041.888749264646 15.9096966 0.0144614642
2459042.815044210758 15.8962755 0.0144342072
2459042.815970120486 15.8873367 0.0144162374
2459044.835468500387 15.8959208 0.0144334901
2459045.779839376919 15.9122543 0.0144667001
2459046.862937089987 15.8978357 0.014437356
2459048.862727576401 15.8869495 0.0144154625
2459048.875864125323 15.9122734 0.0144667393
2459050.878578593954 15.8877048 0.014416974
2459051.821149371564 15.8930292 0.0144276619
2459052.820663670544 15.8962164 0.0144340871
2459054.780117328279 15.8647947 0.0143715823
2459054.781054826453 15.8562746 0.0143549452
2459057.891343599651 15.8995495 0.0144408243
2459060.822746272665 15.8797369 0.0144010782
2459060.899608958978 15.8740864 0.0143898753
2459062.913258102257 15.8278589 0.0143004041
2459062.915133079048 15.8883867 0.0144183412
2459064.72320197476 15.8841696 0.0144099062
2459065.753558516502 15.8606567 0.0143634854
2459066.774816978257 15.8795776 0.0144007606
2459068.709508268163 15.8709393 0.0143836616
2459068.716174855828 15.8772211 0.0143960845
2459069.86806426989 15.8811865 0.0144039616
2459071.746095458977 15.8564425 0.0143552721
2459072.737371321302 15.8699827 0.0143817784
2459074.824200000148 15.8625755 0.0143672358
2459077.752866030205 15.8943825 0.0144303888
2459078.71648623934 15.9071875 0.014456342
2459080.719450713135 15.8761406 0.0143939415
2459080.720388185699 15.8859997 0.0144135645
2459082.781402543653 15.8798962 0.0144013958
2459084.83157979045 15.9099703 0.0144620249
2459084.832505758386 15.8871098 0.0144157838
2459086.779928131029 15.8991737 0.0144400643
2459087.825041720178 15.8943996 0.0144304233
2459088.772032884415 15.8865805 0.0144147249
2459088.82110515656 15.9019022 0.0144455936
2459089.77685674699 15.921917 0.0144865811
2459089.843717690557 15.9168711 0.0144761754
2459090.758046439849 15.9150515 0.0144724362
2459090.776830409188 15.9077606 0.0144575108
2459091.735242351424 15.932456 0.0145084728
2459091.740392547566 15.9282732 0.0144997593
2459092.761590554379 15.9261866 0.0144954249
2459092.776346856263 15.9175682 0.0144776106
2459093.915536605753 15.9003048 0.0144423544
2459094.716059228405 15.9076443 0.0144572733
2459094.716996688396 15.9328575 0.0145093119
2459095.710137750953 15.9412241 0.0145268487
2459096.673024618533 15.9273634 0.0144978687
2459097.831006241031 15.9214268 0.0144855697
2459098.714277124032 15.9326143 0.0145088034
2459098.71521458216 15.9401979 0.0145246899
2459099.867858844344 15.9313593 0.0145061854
2459109.726341516245 15.9921379 0.0146365575
2459111.63092729263 15.9965763 0.0146463681
2459111.653865853325 16.000145 0.0146542871
2459112.650455217808 15.9887791 0.0146291582
2459113.67492445279 15.9890728 0.0146298064
2459114.716105043888 15.9944391 0.0146416388
2459114.728187661618 16.0202293 0.0146993399
2459115.74322332628 16.001812 0.0146579938
2459116.73389644036 16.0323639 0.0147269676
2459117.736489552539 16.0295181 0.0147204613
2459118.70960478764 16.0304985 0.0147226993
2459119.7101369421 16.0361252 0.0147355944
2459120.716038708575 15.9983358 0.0146502694
2459121.673482209444 16.0392342 0.0147427469
2459122.741451050155 16.025938 0.0147122974
2459123.608482488897 16.0501938 0.0147681311
2459125.687639133539 16.0686817 0.0148115326
2459135.726063032169 16.088131 0.0148580028
2459137.663439244963 16.0893841 0.0148610268
2459139.684420533013 16.0891151 0.0148603758
2459143.651178502943 16.1326046 0.0149674518
2459145.707619585097 16.1370964 0.0149787571
2459149.682293446735 16.1168861 0.0149282534
2459151.632573008537 16.1208935 0.0149381924
2459153.632537203375 16.1576271 0.0150310332
2459155.629574111197 16.1529312 0.0150189903
2459167.65949897794 16.1806717 0.0150909042
2459169.589071661234 16.1650047 0.0150500638
2459171.637122884393 16.2045155 0.0151542062
2459175.576921210159 16.1942806 0.0151268616
2459177.61572036054 16.2046394 0.0151545387
2459179.643874407746 16.1968689 0.0151337553
2459181.636026003398 16.1707649 0.0150650106
2459184.631219913252 16.2312927 0.0152269714
2459188.641441488639 16.1840343 0.015099748
2459274.98956341017 16.210743 0.01517097
2459277.006212058477 16.2345772 0.0152360238
2459292.003767110873 16.241497 0.0152551783
2459298.931795060635 16.2087898 0.0151657034
2459303.000726595055 16.233078 0.0152318897
2459305.993453225587 16.2251816 0.0152102066
2459307.99080915004 16.21558 0.0151840579
2459309.94619608717 16.2177048 0.0151898237
2459311.956008839421 16.1869087 0.0151073281
2459314.98575964151 16.2103615 0.01516994
2459316.891007587314 16.198473 0.0151380328
2459320.945351799484 16.1843567 0.0151005983
2459322.94384765951 16.1832962 0.0150978053
2459325.95799904596 16.1814079 0.0150928386
2459335.956678426359 16.2201653 0.0151965162
2459337.907934737857 16.1875725 0.0151090818
2459341.976878574118 16.1668816 0.0150549244
2459344.946954791434 16.1828728 0.0150966924
2459346.974020496942 16.157917 0.0150317783
2459349.9066929752 16.1952477 0.0151294377
2459353.906389433425 16.1668282 0.0150547884
2459359.830786908045 16.1866684 0.0151066948
2459362.916699507274 16.2029209 0.0151499286
2459364.884333189577 16.2033672 0.0151511263
2459366.83003038913 16.1692162 0.0150609855
2459368.86745379772 16.2029533 0.015150018
2459370.903161090333 16.1714115 0.0150666926
2459373.957728934474 16.1994343 0.0151406005
2459376.873267401475 16.2038326 0.0151523734
2459378.877606395166 16.2112846 0.0151724303
2459382.914249476045 16.1826515 0.0150961084
2459385.90476781549 16.2034683 0.0151513992
2459387.880930145737 16.2020264 0.0151475323
2459392.801255448256 16.2373466 0.0152436765
2459394.861920763273 16.2354755 0.015238503
2459397.80448744027 16.2094803 0.0151675642
2459400.883483079262 16.2474251 0.015271686
2459404.896510082297 16.2701683 0.0153358653
2459406.879834149964 16.2391872 0.0152487718
2459408.865654084366 16.2305145 0.0152248349
2459410.875648305286 16.2626572 0.0153145203
2459412.822327690199 16.2672863 0.0153276566
2459415.92872829223 16.2535172 0.0152887478
2459418.848070387263 16.2682858 0.015330499
2459423.840957421344 16.2774315 0.0153566413
2459425.865132315084 16.3074951 0.0154441483
2459428.756828091107 16.3008804 0.0154246865
2459430.803492107894 16.3072567 0.0154434443
2459435.724141185172 16.2989445 0.0154190129
2459438.887074109633 16.3193569 0.015479343
2459440.791046494618 16.3076458 0.0154445916
2459442.806065598968 16.305891 0.0154394163
2459444.810166611336 16.3566856 0.0155926449
2459448.711450634059 16.3589153 0.0155995348
2459450.765596562065 16.3350201 0.0155264093
2459452.810028219596 16.3375969 0.0155342203
2459454.736821630038 16.3367081 0.0155315232
2459458.75966255134 16.3572311 0.0155943278
2459462.75912275631 16.3657303 0.0156206861
2459464.74757525511 16.3602562 0.0156036858
2459466.804482104722 16.3573475 0.0155946882
2459468.697215666994 16.3724842 0.015641775
2459470.739858081099 16.3964539 0.0157177001
2459473.781508341432 16.3679848 0.0156277101
2459476.725796943065 16.3933792 0.0157078672
2459478.800834221765 16.3935242 0.0157083292
2459480.63767666556 16.4000778 0.0157293268
2459487.694895187393 16.3897171 0.0156961903
2459489.713709209114 16.3910942 0.0157005806
2459491.758226002567 16.3813324 0.0156696104
2459498.642426743172 16.4122696 0.0157687198
2459502.642797113862 16.4208679 0.0157967675
2459504.693846104201 16.4180202 0.0157874543
2459512.683075732552 16.4346123 0.0158420652
2459517.663726994768 16.4171867 0.015784733
2459522.642321276013 16.4203606 0.0157951061
2459524.622242677957 16.4141617 0.0157748722
2459526.686476918403 16.4201736 0.0157944933
2459529.623841916211 16.4168129 0.0157835111
2459531.672455633525 16.4404793 0.0158615746
2459543.661024630535 16.4083252 0.0157559253
2459637.002857799642 16.3915844 0.0157021414
2459640.994397998787 16.448185 0.015887361
2459670.996643960476 16.4193001 0.0157916341
2459673.975796347484 16.4105682 0.0157631952
2459676.966375663877 16.4087925 0.0157574378
2459682.913000870962 16.4237442 0.0158061981
2459686.893185216002 16.3507023 0.0155742187
2459689.967386702541 16.4234142 0.0158051178
2459694.945621630177 16.418232 0.0157881416
2459696.935586371925 16.4226418 0.0158025827
2459698.933722421061 16.4318314 0.0158328526
2459701.902312113438 16.4408417 0.0158627834
2459701.955764597747 16.4351711 0.0158439167
2459711.929465718567 16.4329262 0.0158364773
2459713.963625256438 16.4235344 0.0158055089
2459723.906441829167 16.4259624 0.0158134885
2459725.948239900637 16.4276695 0.01581911
2459727.926988157444 16.4222031 0.0158011429
2459731.8870928525 16.409605 0.0157600716
2459733.822277860716 16.4528084 0.0159029178
2459735.938776365016 16.455389 0.0159116313
2459737.915739792865 16.4334717 0.0158382822
2459739.898406402674 16.4401093 0.0158603396
2459741.922321532387 16.4648132 0.0159436297
2459743.90213435702 16.4290028 0.0158235077
2459750.832060399 16.4679985 0.0159545057
2459752.823223782703 16.4341125 0.0158404056
2459755.899599894416 16.4385147 0.0158550311
2459757.823414033279 16.4790382 0.0159924459
2459757.854884771165 16.4695091 0.0159596745
2459759.926916439086 16.4460201 0.0158800986
2459763.910963604227 16.455307 0.0159113538
2459765.89969403809 16.4630833 0.0159377307
2459768.899709457532 16.4668427 0.0159505513
2459768.925797839649 16.4504452 0.0158949587
2459770.886080107652 16.4582748 0.015921399
2459770.960375035182 16.4757175 0.0159809943
2459782.79947140254 16.4585533 0.0159223415
2459784.855789475143 16.4725399 0.0159700662
2459790.831107143778 16.4728851 0.0159712527
2459793.792316686362 16.4740944 0.0159754064
2459797.885768342763 16.4692097 0.0159586482
2459801.75876729237 16.4837017 0.0160085894
2459805.794837208465 16.4820671 0.0160029233
2459807.747034336906 16.5104656 0.0161025897
2459809.853100775275 16.4684143 0.015955925
2459813.79292614432 16.4694786 0.0159595683
2459817.790014918894 16.4901009 0.0160308555
2459819.67804855248 16.4952641 0.0160489194
2459821.666237199679 16.5234776 0.0161491279
2459823.803976501338 16.4807816 0.0159984734
2459825.795028278604 16.4979057 0.0160581917
2459827.763057119679 16.4770432 0.0159855615
2459830.688457999378 16.4726753 0.0159705319
2459840.683065472636 16.4817123 0.0160016976
2459840.723561005667 16.5254784 0.0161563326
2459842.654279155657 16.4809875 0.0159991886
2459844.73005636083 16.4972401 0.0160558503
2459846.734596770257 16.5024624 0.0160742402
2459848.653711690567 16.4846401 0.016011849
2459850.677043206524 16.4909019 0.0160336494
2459853.653186234646 16.5101318 0.0161014032
2459855.719519955106 16.4667282 0.015950162
2459857.746710890438 16.4942341 0.0160453077
2459859.676591749769 16.4965725 0.0160535071
2459863.678239206318 16.5400352 0.0162091535
2459865.697358912788 16.5122356 0.0161088835
2459867.645706871059 16.5275116 0.0161636677
2459870.644854682963 16.4944115 0.0160459261
2459872.681922418997 16.5214157 0.0161417145
2459874.67259239452 16.5019646 0.01607248
2459877.72527680453 16.4780579 0.0159890614
2459879.653508774005 16.5017776 0.0160718244
2459883.66202397272 16.4885063 0.0160252973
2459888.65502789896 16.4821892 0.0160033498
2459890.632716121618 16.5118141 0.0161073878
2459895.66025262326 16.4988518 0.0160615165
2459897.637609816622 16.4843636 0.0160108898
2459899.638913872652 16.4931259 0.016041426
2459903.684684791137 16.437191 0.0158506259
2459907.61161667388 16.4680252 0.0159545932
2459909.652061028872 16.4724464 0.0159697458
2459913.62243108591 16.4695778 0.0159599055
2458274.891818852164 16.501833 0.0159451775
2458274.892270272598 16.5040703 0.0159540363
2458333.72267564619 16.4190254 0.0156309456
2458333.723127041478 16.4557362 0.015767036
2458336.76314274827 16.4422283 0.0157163758
2458336.763605741318 16.4492607 0.0157426633
2458350.787477425765 16.4627266 0.0157935228
2458379.688399507198 16.4532795 0.0157577693
2458567.970033010002 16.4054623 0.0155819207
2458678.81229037419 16.3642502 0.0154370256
2458678.812741775997 16.3494377 0.0153864119
2458679.84813263733 16.3722878 0.0154648153
2458679.848584041 16.3498306 0.0153877418
2458684.895891538821 16.3338699 0.0153340232
2458684.896342939232 16.2992477 0.0152204605
2458732.706394030713 16.1996841 0.0149154775
2458732.706845410634 16.2088814 0.0149423564
2458734.743998748716 16.2396469 0.0150341485
2458734.744450126775 16.2277718 0.0149983745
2458964.000374389347 16.2160339 0.0149634369
2458964.000825818162 16.2042847 0.0149288904
2459012.977337995078 16.0678558 0.0145572238
2459041.890149680898 15.934145 0.0142413946
2459042.837000444997 15.94347 0.0142619824
2459050.899365621619 15.93256 0.0142379152
2459060.821808781475 15.906496 0.0141815525
2459066.852095892187 15.8912868 0.014149393
2459069.868527160957 15.9031887 0.0141745145
2459069.868990152143 15.8919725 0.0141508318
2459089.842780226376 15.9281807 0.0142283356
2459089.843243108131 15.9115171 0.0141922869
2459090.761784694158 15.9267893 0.0142252976
2459090.762247676961 15.9324989 0.0142377811
2459091.74133000942 15.946414 0.0142685259
2459091.741792992223 15.9459095 0.0142674046
2459092.776821435895 15.9276447 0.014227164
2459092.777284316719 15.9344854 0.0142421424
2459370.935801473912 16.2133942 0.0149556408
2459370.936275996268 16.2114449 0.0149498954
2459395.913739483804 16.242609 0.0150431413
2459395.914214093704 16.237957 0.0150290327
2459401.8985470701 16.2432747 0.0150451697
2459401.899010076653 16.2530117 0.0150749432
2459404.8743106802 16.2566032 0.015085998
2459404.874785287771 16.2689304 0.0151242651
2459422.805801360868 16.3059235 0.0152420457
2459422.806264258455 16.3083534 0.0152499434
2459425.897423719056 16.2961426 0.0152104693
2459425.8978982158 16.2999096 0.0152225932


==> Data/maybe_final_this_time/src/Data/Gaia19dke_ZTF_i.dat <==
2458679.77092139842 14.6968994 0.0175686292
2458688.853069968056 14.668334 0.0175637119
2458691.856880167965 14.650382 0.0175609365
2458719.649355357978 14.5911217 0.0175534505
2458961.967605536804 14.5670586 0.0175511241
2458972.990305732004 14.5628548 0.017550759
2458974.914834831376 14.5385485 0.0175488796
2458974.928423579782 14.4914455 0.0175463613
2458976.92925260868 14.5129328 0.0175473299
2458978.87194010662 14.5221653 0.0175478384
2458979.910405551549 14.5348511 0.01754863
2458980.881551632192 14.4999161 0.017546704
2458981.887248125393 14.4962816 0.0175465532
2458983.905040659476 14.5231991 0.0175478999
2458987.88962205872 14.5084963 0.0175471045
2458991.88933511544 14.5002003 0.0175467189
2458992.911265517585 14.4765244 0.0175458603
2458997.868215016555 14.484149 0.0175460987
2458998.894968257286 14.4699841 0.017545687
2459000.79969205102 14.440443 0.0175452325
2459004.868449767586 14.443573 0.0175452549
2459008.970992754214 14.416316 0.0175452586
2459009.845057595521 14.4012337 0.0175454505
2459012.970682638697 14.4151926 0.0175452661
2459013.816086092498 14.4023504 0.01754543
2459014.83034947887 14.4018793 0.0175454393
2459018.827484752983 14.3894987 0.0175456945
2459025.80589633109 14.3349342 0.0175478682
2459026.827567744069 14.3373175 0.0175477359
2459027.830325644463 14.3696136 0.0175462868
2459032.805384105537 14.3287668 0.0175482165
2459033.806353507098 14.33638 0.0175477881
2459034.805284955073 14.3249617 0.0175484437
2459035.786205661483 14.3085814 0.0175495129
2459037.826193783898 14.3119135 0.0175492838
2459038.838940625545 14.2747011 0.0175521839
2459042.772022853605 14.2799253 0.0175517332
2459045.826599040534 14.2851734 0.0175512917
2459046.812763190828 14.2524881 0.0175542627
2459048.83610708313 14.262784 0.017553268
2459050.840928042307 14.2707577 0.0175525341
2459056.81662672991 14.2567701 0.0175538417
2459061.741777137388 14.2437029 0.0175551549
2459064.77334015211 14.2740536 0.0175522398
2459065.793916766997 14.2299652 0.0175566282
2459068.826091889292 14.2616053 0.017553376
2459072.7923007668 14.2743616 0.0175522137
2459075.786630891263 14.2427769 0.0175552517
2459081.778412359301 14.2799482 0.0175517313
2459089.708445047028 14.2895374 0.0175509378
2459090.708800657187 14.2718258 0.0175524373
2459090.718638278078 14.2940111 0.0175505877
2459092.702541953418 14.2858229 0.0175512396
2459093.740115758497 14.2895184 0.0175509397
2459093.757638134994 14.2753353 0.0175521281
2459094.751694248058 14.304122 0.0175498296
2459095.737972176634 14.2875729 0.017551098
2459096.750104580075 14.3423233 0.0175474714
2459097.864882029127 14.3109159 0.0175493527
2459106.742503144313 14.3344851 0.0175478905
2459107.740507556591 14.3509884 0.0175470524
2459109.781836166047 14.3529568 0.0175469611
2459110.721809438895 14.372076 0.0175462011
2459111.708966980223 14.3697071 0.0175462849
2459113.74104338931 14.3623142 0.0175465643
2459117.66537099192 14.3943777 0.0175455809
2459120.645765092224 14.4022245 0.0175454337
2459122.664939385839 14.4175425 0.0175452475


==> Data/maybe_final_this_time/src/Data/Gaia19dke_ZTF_r.dat <==
2458217.004995053168 15.359416 0.0134973126
2458217.986931753345 15.3569651 0.0134942094
2458218.009525788482 15.3698339 0.0135105858
2458218.996196799446 15.3681974 0.0135084949
2458219.01010978641 15.3671265 0.013507125
2458219.990160158835 15.3665867 0.0135064358
2458220.009443789255 15.3753414 0.0135176536
2458226.985316773877 15.3520107 0.0134879546
2458228.954794786405 15.3503952 0.0134859206
2458229.957115873694 15.3543186 0.0134908641
2458230.955570979975 15.3651781 0.0135046393
2458244.977115193848 15.3520489 0.0134880021
2458246.944897819776 15.3603592 0.0134985093
2458249.934951371979 15.349102 0.0134842945
2458249.974270835053 15.3253222 0.0134547353
2458257.95823110221 15.3574238 0.0134947896
2458259.947624508757 15.3451958 0.0134793948
2458263.922874391079 15.3536549 0.0134900268
2458266.897751416545 15.3709621 0.0135120321
2458268.926001936663 15.3531914 0.0134894429
2458269.916884222534 15.3693533 0.013509972
2458270.904455573298 15.3469601 0.0134816058
2458271.921217344236 15.3410387 0.0134742009
2458273.884747114964 15.3559103 0.0134928739
2458274.839281734545 15.3603735 0.0134985279
2458280.864472760353 15.3455639 0.0134798558
2458284.84300807165 15.3589544 0.0134967286
2458286.842849756125 15.3528719 0.0134890405
2458288.94932326302 15.3136091 0.0134404078
2458289.946474557742 15.3474627 0.0134822363
2458290.880625239573 15.3494024 0.0134846717
2458291.821256686933 15.322875 0.013451729
2458292.83160013007 15.3519135 0.0134878317
2458293.82117809588 15.3455486 0.0134798372
2458294.836415567901 15.3541441 0.0134906452
2458295.801812774036 15.3480988 0.0134830354
2458296.822673568036 15.347723 0.0134825632
2458297.914912349544 15.336133 0.0134680951
2458298.841266338713 15.3416901 0.0134750139
2458300.84086167626 15.3533554 0.0134896487
2458301.861566897947 15.3322525 0.0134632858
2458303.841271609068 15.3457251 0.0134800579
2458304.821116387378 15.3488588 0.0134839891
2458305.881864485797 15.3408661 0.0134739848
2458311.883141498547 15.3363667 0.0134683857
2458316.842986223288 15.3482094 0.0134831732
2458317.907621258404 15.3304949 0.013461112
2458321.853742050938 15.3426647 0.0134762311
2458322.893591407686 15.3489876 0.0134841502
2458323.773717640433 15.3596449 0.0134976041
2458324.736689988524 15.3366261 0.0134687079
2458325.791987418197 15.3343849 0.013465927
2458326.855813792907 15.3422213 0.0134756761
2458327.852602184284 15.3409996 0.0134741515
2458329.843097324017 15.3199568 0.0134481527
2458330.87818087684 15.3343554 0.0134658897
2458331.731656402815 15.347928 0.0134828202
2458332.822593775112 15.3600578 0.0134981284
2458333.823230008129 15.3202686 0.0134485355
2458334.848158845678 15.331111 0.0134618729
2458336.853986210655 15.3250465 0.0134543963
2458337.71332435729 15.3300533 0.0134605663
2458337.71426184196 15.3095636 0.0134354942
2458337.715187726542 15.3064585 0.0134317325
2458337.716113610659 15.3481808 0.0134831378
2458337.71705109626 15.3046703 0.0134295737
2458337.717976981308 15.3493433 0.0134845981
2458337.718902965542 15.3325996 0.0134637151
2458337.719840451144 15.3441076 0.0134780342
2458337.720766336191 15.3361406 0.0134681053
2458337.72169222124 15.3462343 0.0134806978
2458337.722618106753 15.3460798 0.0134805031
2458337.723544091918 15.3308458 0.013461546
2458337.725407462101 15.3427582 0.0134763476
2458337.727270831354 15.3286467 0.0134588303
2458337.729122700635 15.3081341 0.013433761
2458337.7309744698 15.3312206 0.0134620089
2458337.731911955867 15.336791 0.0134689128
2458337.733786924742 15.3293247 0.0134596666
2458337.735661894083 15.319644 0.0134477708
2458337.73756006267 15.3304081 0.0134610059
2458337.738509147894 15.324976 0.0134543106
2458337.739458131604 15.3417501 0.0134750893
2458337.740418816451 15.3396778 0.0134725058
2458337.741379400715 15.3263226 0.0134559656
2458337.742351584136 15.3559923 0.0134929782
2458337.743323868606 15.3314743 0.0134623218
2458337.744307652116 15.3360882 0.0134680392
2458337.745291436557 15.3558664 0.0134928199
2458337.746275220066 15.3427525 0.0134763401
2458337.74727050541 15.334177 0.013465669
2458337.749272771645 15.3300438 0.0134605551
2458337.750291354489 15.3300743 0.0134605924
2458337.751298238523 15.3289919 0.0134592569
2458337.752316720784 15.3227482 0.0134515744
2458337.753335205372 15.3379192 0.0134703154
2458337.75435378775 15.3243761 0.0134535739
2458337.755383871496 15.3334198 0.0134647312
2458337.756402354222 15.3562927 0.0134933591
2458337.757420838345 15.3223696 0.0134511096
2458337.758439321537 15.329711 0.0134601444
2458337.759457804263 15.3408413 0.0134739559
2458337.760476286989 15.3310165 0.0134617565
2458337.762501753401 15.346549 0.0134810908
2458337.763508737087 15.3529797 0.0134891747
2458337.764515620656 15.3230429 0.0134519357
2458337.766494787764 15.3273573 0.0134572405
2458337.767490071245 15.320241 0.0134485019
2458337.769434539136 15.3063974 0.0134316608
2458337.770406723022 15.3396301 0.0134724453
2458337.77136730589 15.3428307 0.0134764379
2458337.772327990737 15.3420238 0.0134754302
2458337.77327707503 15.3421669 0.0134756099
2458337.774237660225 15.3312178 0.0134620061
2458337.77518674219 15.3380079 0.0134704262
2458337.776124227326 15.3352814 0.0134670399
2458337.777073312085 15.3217125 0.013450304
2458337.778948280029 15.328536 0.0134586943
2458337.779885764234 15.3355579 0.0134673826
2458337.780823247973 15.3604784 0.0134986611
2458337.781749134418 15.3373117 0.0134695601
2458337.782675018534 15.3190622 0.0134470593
2458337.783612502739 15.3236513 0.0134526836
2458337.784538387787 15.3398943 0.013472775
2458337.786390256137 15.3378325 0.0134702083
2458337.787327741738 15.3396158 0.0134724276
2458337.78825362539 15.3504009 0.0134859281
2458337.78917950904 15.3322859 0.0134633277
2458337.790116994642 15.3139219 0.0134407887
2458337.791042979807 15.3227272 0.0134515474
2458337.791968862526 15.3460846 0.0134805087
2458337.79289474897 15.3423576 0.0134758474
2458337.793832231313 15.3332214 0.0134644853
2458337.794758216012 15.3366652 0.0134687563
2458337.795684101526 15.3308811 0.013461588
2458337.7966215848 15.332984 0.0134641901
2458337.797547467984 15.3322706 0.0134633081
2458337.798473353498 15.3271132 0.0134569416
2458337.799410837702 15.3376217 0.0134699456
2458337.800336821936 15.3405666 0.0134736123
2458337.801262706984 15.3222103 0.013450915
2458337.802200190257 15.3316336 0.0134625193
2458337.803126074374 15.3245392 0.0134537732
2458337.804051959887 15.338789 0.0134713985
2458337.804989443626 15.3325787 0.0134636881
2458337.805915428326 15.3381443 0.0134705948
2458337.806841312908 15.3179836 0.0134457406
2458337.80870468216 15.3252954 0.0134547036
2458337.80963056488 15.3408775 0.0134740006
2458337.81056804955 15.3154793 0.0134426849
2458337.811494033784 15.3353205 0.0134670865
2458337.812419917434 15.328577 0.0134587446
2458337.813345802017 15.3355627 0.0134673882
2458337.814283285756 15.337718 0.0134700658
2458337.815209170803 15.3182726 0.0134460945
2458337.816135155968 15.3210278 0.0134494649
2458337.817998521961 15.3437757 0.0134776188
2458337.81892440794 15.344079 0.0134779988
2458337.819850292988 15.3262339 0.0134558566
2458337.820787776727 15.3416739 0.0134749934
2458337.82171376003 15.3228941 0.0134517523
2458337.822639645077 15.3397589 0.0134726055
2458337.823577128816 15.3232956 0.0134522459
2458337.824503012933 15.3285322 0.0134586897
2458338.707520357799 15.3273649 0.0134572508
2458338.713619852439 15.3207006 0.0134490635
2458338.716409105342 15.3321333 0.0134631377
2458338.718272472732 15.334034 0.0134654921
2458338.719198456034 15.3253956 0.0134548265
2458338.720124341082 15.322279 0.0134509979
2458338.721061824355 15.330596 0.0134612368
2458338.721987708472 15.3395185 0.0134723065
2458338.722913592588 15.3198242 0.0134479916
2458338.723851075862 15.3424816 0.013476003
2458338.72477705963 15.2979927 0.0134215374
2458338.726628827862 15.337038 0.0134692192
2458338.72849229537 15.3249769 0.0134543115
2458338.73035566369 15.3394785 0.0134722563
2458338.731304747518 15.3200359 0.0134482514
2458338.733179715462 15.3488684 0.0134840002
2458338.735077782534 15.3538799 0.0134903109
2458338.736026864965 15.3265638 0.0134562645
2458338.736987447832 15.3190899 0.0134470928
2458338.73793653166 15.3219662 0.0134506151
2458338.738908714615 15.3403625 0.013473358
2458338.739869398065 15.3370943 0.0134692891
2458338.740841581486 15.3403931 0.0134733971
2458338.74182536453 15.3234272 0.0134524079
2458338.742820747197 15.3384352 0.0134709571
2458338.74380453024 15.3421812 0.0134756267
2458338.74479981279 15.3379307 0.0134703303
2458338.74580679508 15.3273287 0.0134572051
2458338.746813676786 15.3412037 0.0134744076
2458338.74782065954 15.3267317 0.0134564713
2458338.748839142267 15.300703 0.0134247933
2458338.749857623596 15.3272228 0.0134570757
2458338.750876106787 15.3210745 0.0134495217
2458338.751894588582 15.3339357 0.0134653691
2458338.752913070843 15.3288393 0.0134590678
2458338.753943153191 15.3121033 0.013438575
2458338.754961736035 15.3204966 0.0134488139
2458338.75699870009 15.3388939 0.013471528
2458338.758017180953 15.3417892 0.0134751387
2458338.759035662748 15.3444433 0.0134784533
2458338.760042645968 15.342783 0.0134763774
2458338.761049527675 15.3323374 0.0134633901
2458338.762044910342 15.3335114 0.0134648448
2458338.763040292077 15.312398 0.0134389354
2458338.764024075586 15.3470268 0.0134816896
2458338.765007858165 15.3126326 0.0134392185
2458338.76599164214 15.3207884 0.0134491716
2458338.766963823698 15.3481226 0.0134830652
2458338.767924407497 15.3390741 0.0134717524
2458338.768896589987 15.3379908 0.0134704039
2458338.769845672883 15.3590784 0.0134968851
2458338.77079475578 15.3416986 0.0134750251
2458338.771755339112 15.3331499 0.0134643968
2458338.772704422008 15.3427553 0.0134763429
2458338.773641905747 15.3401346 0.013473074
2458338.774590989575 15.3223267 0.0134510556
2458338.775528472383 15.3312654 0.0134620639
2458338.776465956122 15.3248463 0.0134541513
2458338.777403439395 15.3397541 0.0134725999
2458338.7783409236 15.3054838 0.0134305572
2458338.77926680632 15.3286648 0.0134588527
2458338.780192689504 15.3338709 0.01346529
2458338.781118674204 15.3198843 0.0134480661
2458338.782044556923 15.3354006 0.0134671871
2458338.782982040662 15.350441 0.0134859784
2458338.783907923847 15.339344 0.0134720895
2458338.784833807033 15.3299465 0.013460434
2458338.78577128984 15.3639631 0.0135030923
2458338.786697274074 15.3368139 0.0134689417
2458338.787623157259 15.3217707 0.0134503748
2458338.788560640998 15.3392506 0.0134719722
2458338.789486524649 15.3150368 0.0134421457
2458338.790412408765 15.3421612 0.0134756025
2458338.791349891108 15.3397217 0.0134725589
2458338.79227587441 15.3206902 0.0134490523
2458338.793201758526 15.3274612 0.01345737
2458338.794139240868 15.3409557 0.0134740975
2458338.79506512452 15.3435135 0.0134772919
2458338.795991108287 15.3255024 0.0134549569
2458338.796916991472 15.324338 0.0134535264
2458338.797854475677 15.3347673 0.0134664001
2458338.798780359328 15.3342419 0.013465751
2458338.799706241582 15.329566 0.0134599647
2458338.80064372532 15.3172731 0.0134448735
2458338.801569708157 15.3270559 0.0134568699
2458338.802495591808 15.3363113 0.0134683186
2458338.803433075547 15.3432732 0.0134769911
2458338.804358958267 15.3279428 0.0134579632
2458338.805284841917 15.3238745 0.0134529574
2458338.806210825685 15.3338709 0.01346529
2458338.807148308959 15.3287516 0.0134589588
2458338.808074192144 15.3395786 0.0134723801
2458338.809000076726 15.3313551 0.0134621756
2458338.809937558137 15.346859 0.013481481
2458338.810863441322 15.3401947 0.0134731485
2458338.811789425556 15.3457088 0.0134800384
2458338.81271530874 15.3229055 0.0134517681
2458338.813652791549 15.3422413 0.0134757021
2458338.814578675665 15.3276691 0.0134576252
2458338.81550455885 15.3291559 0.013459458
2458338.816442040727 15.3589287 0.0134966951
2458338.817368024494 15.3232136 0.0134521443
2458338.818293906748 15.3153696 0.0134425508
2458338.819231390953 15.3392 0.0134719098
2458338.820157273673 15.340313 0.0134732956
2458338.821083158255 15.3171749 0.0134447524
2458338.822009141091 15.3421001 0.0134755261
2458338.822946623433 15.3303833 0.0134609742
2458338.823872506618 15.3326674 0.013463798
2458338.82479839027 15.3494244 0.0134847006
2458340.803904950153 15.3149939 0.0134420935
2458341.826361163054 15.3357725 0.013467649
2458343.822440403514 15.3185263 0.0134464037
2458345.823955266736 15.3245668 0.0134538086
2458346.816117668524 15.3182468 0.0134460628
2458348.721309766173 15.3053885 0.0134304408
2458349.800943713635 15.3225288 0.0134513043
2458351.715620799921 15.3295403 0.0134599339
2458352.779453457333 15.3079052 0.0134334853
2458353.807950597256 15.3238335 0.0134529062
2458354.75878738612 15.3130426 0.0134397177
2458356.695271902252 15.319232 0.0134472661
2458356.790419030935 15.3260975 0.0134556899
2458357.776147649158 15.3188229 0.013446766
2458358.71315051103 15.3177137 0.0134454118
2458359.7943136869 15.3124094 0.0134389475
2458360.77782916557 15.3145857 0.0134415971
2458361.756911179982 15.3023958 0.0134268301
2458362.687961916905 15.3149824 0.0134420795
2458363.737432907335 15.3035545 0.013428227
2458364.689545891713 15.3176203 0.0134452963
2458366.685443985276 15.3211813 0.013449654
2458368.672334661242 15.2953072 0.0134183196
2458370.75751620112 15.3130913 0.0134397773
2458372.673443401232 15.2874537 0.0134089515
2458373.673776548356 15.3162203 0.0134435883
2458375.710295499768 15.3092117 0.0134350676
2458377.783846658655 15.3009634 0.0134251071
2458378.731644415762 15.3096218 0.013435564
2458381.650481635239 15.305337 0.0134303775
2458382.650276554748 15.2846584 0.0134056322
2458383.652003690135 15.3035784 0.0134282568
2458384.671113586519 15.3184195 0.0134462742
2458385.71041845996 15.3092594 0.0134351244
2458387.628133132588 15.2973757 0.013420797
2458388.707711874042 15.2919006 0.013414246
2458389.73634394072 15.2764215 0.0133959036
2458390.687468639575 15.3231192 0.0134520298
2458425.58780806046 15.3034229 0.0134280697
2458427.587287807371 15.2879124 0.0134094963
2458428.599133714102 15.299346 0.0134231625
2458429.58823832823 15.2983608 0.0134219788
2458430.590571487322 15.2787008 0.0133985877
2458431.631941901986 15.2831049 0.0134037929
2458432.588387368247 15.289505 0.0134113925
2458433.590686806012 15.2785778 0.0133984433
2458436.58722931426 15.2779942 0.013397757
2458523.05354529526 15.2927456 0.0134152565
2458523.058614807669 15.2984295 0.0134220617
2458523.06367281871 15.3039083 0.0134286545
2458527.03298932081 15.2931347 0.0134157203
2458569.003298916854 15.2840424 0.013404903
2458575.96181604173 15.2626181 0.0133797601
2458581.001201540232 15.2863894 0.0134076858
2458582.9752256996 15.287858 0.0134094311
2458585.009856422897 15.2873354 0.0134088108
2458585.942843789235 15.2916355 0.0134139312
2458586.998639975674 15.2851143 0.0134061743
2458588.949007242918 15.2962132 0.0134194046
2458591.947161782067 15.297163 0.0134205427
2458593.942925991025 15.2801104 0.013400252
2458597.957650404423 15.2810221 0.0134013295
2458605.945749480277 15.2589264 0.0133754751
2458606.875321545638 15.2733736 0.0133923227
2458607.888150957879 15.2745457 0.0133936983
2458608.978820672259 15.2726669 0.0133914938
2458616.92410604423 15.255785 0.013371842
2458617.98460842017 15.2546749 0.0133705605
2458627.901209204458 15.2616253 0.0133786062
2458628.908242142294 15.2634888 0.0133807734
2458633.926498812623 15.2517815 0.0133672263
2458634.841787340585 15.2708559 0.0133893713
2458635.896376042627 15.2467623 0.0133614615
2458636.908207289409 15.2446423 0.0133590344
2458637.853136519901 15.2538795 0.0133696431
2458638.966950288508 15.2498255 0.0133649763
2458639.906553763896 15.2457628 0.0133603169
2458643.807107995264 15.254673 0.0133705577
2458644.966809751 15.2338123 0.0133467093
2458645.980173293967 15.2338457 0.0133467475
2458647.79829021357 15.2333412 0.0133461747
2458648.980477382895 15.2518473 0.0133673009
2458649.800149714109 15.2211456 0.0133324452
2458650.841994100716 15.2220335 0.0133334389
2458651.845109228976 15.2215424 0.0133328885
2458652.939314555842 15.2346001 0.0133476015
2458653.919938654173 15.2423172 0.0133563792
2458654.884241946507 15.2260599 0.0133379595
2458655.839550890028 15.2317314 0.0133443549
2458658.885617208667 15.1879158 0.0132957846
2458661.856244330294 15.2040091 0.0133134024
2458662.828839216381 15.2027998 0.0133120697
2458663.857371964958 15.2008619 0.013309937
2458665.929214816075 15.2070084 0.0133167142
2458666.848587034736 15.2066669 0.013316337
2458667.80689427955 15.2031937 0.0133125037
2458668.84435725864 15.2077961 0.013317585
2458669.90903032152 15.2104778 0.0133205559
2458670.887485428248 15.1759005 0.0132827973
2458675.787350317463 15.1819744 0.0132893454
2458676.782327415422 15.2096405 0.0133196274
2458677.791504925583 15.1473093 0.0132524492
2458678.738065058831 15.1829233 0.0132903717
2458679.734867785592 15.179328 0.0132864872
2458681.804465976078 15.1702356 0.0132767214
2458682.770316204987 15.1583176 0.0132640423
2458683.733873726334 15.1854877 0.0132931499
2458683.76245025266 15.164855 0.0132709807
2458684.752580945846 15.1827116 0.0132901436
2458685.854238601401 15.1656418 0.0132718189
2458688.876738921273 15.146452 0.0132515505
2458690.846340380609 15.1417742 0.0132466629
2458691.863187934738 15.1594839 0.0132652773
2458692.823507024907 15.1650105 0.0132711455
2458693.850699645933 15.1377563 0.0132424822
2458694.84605109971 15.1287298 0.013233142
2458697.81571037788 15.123992 0.0132282693
2458697.854182133917 15.1434135 0.0132483738
2458700.842164933681 15.1428986 0.0132478364
2458700.850405611098 15.1620979 0.0132680498
2458701.841768217273 15.1576729 0.0132633597
2458703.798252417706 15.1064873 0.0132104456
2458703.842152135447 15.1474457 0.0132525917
2458703.850357986987 15.1339445 0.0132385278
2458704.792898919433 15.1432533 0.0132482061
2458704.842191990465 15.1115675 0.0132155903
2458704.850386335514 15.1462059 0.0132512935
2458705.710520496126 15.1193867 0.0132235531
2458705.864070777781 15.1114597 0.0132154813
2458705.87219561357 15.1196594 0.0132238325
2458706.713139485102 15.1245556 0.0132288486
2458706.861261420883 15.1168365 0.01322095
2458706.869397847448 15.1010656 0.0132049834
2458707.710016871337 15.1163092 0.0132204117
2458707.865256498568 15.1270008 0.0132313613
2458707.87336981669 15.1195126 0.0132236816
2458708.711430150084 15.0905027 0.0131944139
2458708.86207482405 15.1321497 0.0132366708
2458708.870199633762 15.1162395 0.0132203419
2458709.711036862805 15.1072998 0.013211268
2458709.862942951731 15.0972605 0.0132011641
2458709.871044653468 15.1180973 0.0132222362
2458711.818658912089 15.1185799 0.0132227289
2458715.824417001102 15.073782 0.0131778885
2458725.752712991554 15.0452452 0.0131502496
2458730.652988198213 15.0563841 0.0131609542
2458733.736452081706 15.0465288 0.0131514771
2458754.63167781476 15.0255184 0.0131315524
2458758.624739368912 15.0115538 0.0131185157
2458767.610712085385 14.9837437 0.0130930329
2458770.707494801842 15.0118017 0.0131187458
2458779.600094110705 14.982482 0.0130918911
2458782.621114029549 15.0008364 0.0131086204
2458785.592889831401 14.9933558 0.0131017696
2458788.601249799132 15.019125 0.013125563
2458791.59975080192 15.020298 0.0131266601
2458794.595418406185 15.01966 0.0131260632
2458797.575742287096 15.0230379 0.013129225
2458801.578217924573 15.0435295 0.0131486105
2458880.056012979243 15.0753222 0.0131794009
2458880.0610477468 15.0635643 0.0131679112
2458880.06609411398 15.0763664 0.0131804263
2458886.054553986993 15.1144829 0.0132185519
2458886.05956568569 15.0916033 0.0131955119
2458886.064577284735 15.102314 0.0132062389
2458893.024975758977 15.0996666 0.0132035781
2458913.98620758811 15.0898848 0.0131937992
2458943.985307941679 15.0785751 0.013182601
2458954.985630967189 15.0538177 0.0131584778
2458962.963629940059 15.0479622 0.0131528508
2458965.957686630078 15.0519333 0.0131566636
2458971.902552713174 15.026454 0.0131324315
2458974.868234714959 15.0165186 0.0131231323
2458974.869160674512 15.0223522 0.0131285833
2458975.956912933383 15.0102472 0.0131173031
2458976.861528517213 15.0110226 0.013118024
2458977.944823731668 15.0085068 0.0131156929
2458977.947335484903 15.0048008 0.0131122693
2458978.963635503314 15.0078354 0.0131150717
2458983.883245468605 14.973875 0.0130841415
2458985.913235963322 14.9913054 0.0130998986
2458986.987429582048 14.9848547 0.0130940387
2458987.863335848786 14.9819241 0.0130913882
2458987.990461092442 14.9667444 0.0130777648
2458997.94079982629 14.9418268 0.0130558033
2459004.81570420973 14.9137297 0.0130316177
2459009.877605272923 14.9032984 0.0130227925
2459011.853693615645 14.8848515 0.0130073857
2459012.795096953865 14.8640909 0.0129903462
2459013.849524900783 14.8856668 0.0130080618
2459015.83747060597 14.8712587 0.012996193
2459015.853269796353 14.8689022 0.012994267
2459023.885899074841 14.8337307 0.0129659921
2459024.963696656283 14.8269053 0.0129606072
2459025.861187277362 14.8419895 0.0129725514
2459027.882803897373 14.8382931 0.0129696103
2459027.88374142116 14.8184671 0.0129539929
2459033.840254680254 14.8013849 0.0129407598
2459033.843125137966 14.787797 0.0129303746
2459035.839956725948 14.7998323 0.0129395658
2459036.86162948655 14.7818813 0.012925894
2459037.87773388112 14.7782383 0.0129231447
2459039.767796425149 14.7929201 0.0129342768
2459039.768733939156 14.7744017 0.0129202604
2459042.747902276926 14.7980375 0.0129381903
2459043.783063136972 14.7542362 0.0129052596
2459043.835378543474 14.7801943 0.01292462
2459045.846147771459 14.744236 0.0128979189
2459045.847085278947 14.7557268 0.0129063586
2459046.938215316739 14.769021 0.0129162315
2459048.838907984085 14.75284 0.0129042296
2459048.897183702793 14.7610426 0.0129102916
2459049.845439412165 14.730608 0.0128880218
2459051.860038299114 14.7558222 0.0129064284
2459051.866739701945 14.7455454 0.0128988763
2459054.84226998128 14.7617188 0.0129107935
2459054.871100902092 14.7303562 0.0128878392
2459055.827244081069 14.731101 0.0128883757
2459055.852984686382 14.7447672 0.0128983073
2459056.87686952576 14.7356329 0.0128916558
2459057.839364714455 14.7442932 0.0128979618
2459057.848380860873 14.7586203 0.0129084969
2459059.874177632853 14.7311678 0.0128884241
2459060.791114553344 14.7305508 0.0128879789
2459061.752888119314 14.7398806 0.0128947431
2459061.928719726391 14.7353706 0.0128914658
2459062.816141114105 14.7343931 0.0128907571
2459063.778954319656 14.7395554 0.0128945066
2459063.828629620373 14.733839 0.0128903566
2459064.88966968609 14.7464466 0.0128995366
2459065.839008708484 14.7318316 0.0128889047
2459065.851647424512 14.7230368 0.0128825735
2459065.884737239685 14.7316227 0.0128887529
2459067.674490564503 14.7269211 0.0128853638
2459068.854482573457 14.7205458 0.0128807891
2459071.821059231646 14.721981 0.0128818164
2459078.82775628427 14.7452555 0.0128986649
2459080.813741939142 14.7505445 0.012902542
2459081.697546783835 14.7378159 0.0128932409
2459084.783086119685 14.7708035 0.0129175633
2459085.704224368092 14.7683134 0.0129157025
2459087.776062001009 14.7695951 0.0129166609
2459087.781165916473 14.7733917 0.0129195023
2459088.673494898714 14.7646027 0.0129129365
2459089.728259084746 14.7836599 0.0129272388
2459090.67516762577 14.7719917 0.0129184537
2459091.695718404837 14.7999592 0.0129396636
2459092.716592371464 14.7981682 0.0129382899
2459092.74733183207 14.7883701 0.0129308105
2459093.729352282826 14.7837887 0.0129273357
2459095.86753834039 14.7925158 0.0129339676
2459096.824719371274 14.7950687 0.0129359169
2459097.759713148698 14.8054714 0.0129439076
2459098.686639470514 14.797493 0.0129377721
2459098.811078214087 14.8082733 0.012946072
2459099.73233275814 14.8051176 0.0129436338
2459106.716231373604 14.8244972 0.0129587147
2459111.718306750525 14.8510952 0.0129798409
2459111.761163204908 14.8706541 0.0129957004
2459112.687733272556 14.8564129 0.0129841259
2459113.645400587935 14.8560629 0.0129838428
2459113.663698175922 14.8303099 0.0129632894
2459114.686870587524 14.8893137 0.0130110895
2459114.803785278462 14.8621712 0.0129887871
2459115.665970816277 14.8761415 0.0130001996
2459116.707312270068 14.8904934 0.0130120702
2459117.622040162329 14.8784838 0.0130021265
2459118.717636718415 14.8845396 0.0130071277
2459119.682476571295 14.8869257 0.0130091058
2459119.683437114116 14.8777723 0.0130015397
2459120.695727413986 14.8843422 0.0130069638
2459121.66616774723 14.8836117 0.0130063593
2459122.695516324602 14.8931541 0.0130142886
2459123.772176262457 14.9073353 0.0130261984
2459125.613801052794 14.9181156 0.0130353542
2459129.615672848187 14.9161062 0.0130336406
2459137.62228450505 14.9670906 0.0130780749
2459139.639550849795 14.9571829 0.0130692804
2459141.636424455792 14.9679203 0.0130788153
2459145.619361460209 14.9714603 0.0130819781
2459149.61590888165 14.9736853 0.013083972
2459151.60056118574 15.0157585 0.0131224236
2459153.601405015681 15.0115843 0.0131185437
2459157.588778505567 15.0193167 0.0131257428
2459164.619822055567 15.0367508 0.0131421583
2459167.588993969373 15.0417852 0.0131469462
2459169.658720286097 15.0378609 0.0131432116
2459173.585772283375 15.058712 0.0131632043
2459177.574391661678 15.0637865 0.0131681273
2459181.574999148957 15.0541258 0.0131587749
2459184.593652435578 15.0648804 0.0131691918
2459186.595891362987 15.0692339 0.0131734358
2459188.596594152972 15.0959921 0.0131998938
2459190.621754808351 15.0695505 0.013173745
2459249.048657984938 15.1016865 0.0132056074
2459249.051678835414 15.1295319 0.0132339681
2459249.05469978787 15.1120739 0.0132161053
2459249.05770904012 15.108654 0.013212638
2459250.04765611561 15.1156797 0.013219771
2459250.050619169138 15.1090536 0.0132130422
2459250.053582123946 15.1045055 0.013208447
2459250.056545177009 15.141346 0.0132462177
2459250.05951973144 15.1254644 0.0132297818
2459251.045937727671 15.1561337 0.0132617326
2459251.048923884053 15.0578041 0.013162327
2459251.051933242474 15.0958157 0.0131997168
2459251.05794025911 15.0933123 0.0131972162
2459265.030290110968 15.1104097 0.0132144168
2459275.022550928406 15.0777903 0.013181827
2459276.985968057532 15.0996523 0.0132035632
2459281.024692206644 15.0942583 0.0131981606
2459291.97132322006 15.0905571 0.0131944688
2459296.0104705845 15.0761499 0.013180214
2459302.971303614788 15.2389469 0.0133525375
2459305.974158137571 15.0607395 0.0131651685
2459307.965113149956 15.0462217 0.0131511847
2459309.984531895258 15.0757074 0.0131797781
2459311.993198695127 15.0708666 0.0131750321
2459314.97559699323 15.0765657 0.0131806219
2459316.99454435194 15.067872 0.0131721059
2459320.98478724761 15.0587969 0.0131632872
2459322.984000757802 15.0677519 0.0131719895
2459326.000768002588 15.0625505 0.0131669259
2459331.956830851268 15.0573816 0.0131619172
2459335.96669055894 15.0567036 0.0131612634
2459337.958852343261 15.0560741 0.0131606553
2459339.967507197987 15.0445061 0.0131495437
2459341.949064359069 15.0454416 0.0131504368
2459344.923689479008 15.0322104 0.0131378584
2459346.926205139142 15.0201387 0.0131265111
2459349.948014895897 15.032402 0.01313804
2459353.946611610241 15.0270319 0.0131329745
2459356.915225170087 15.0420227 0.0131471725
2459359.905675213784 15.0289116 0.0131347449
2459362.833767034579 15.0595474 0.0131640127
2459364.939185528085 15.0813065 0.0131852953
2459366.894315930083 15.0395603 0.0131448284
2459368.91407629801 15.0434628 0.0131485462
2459370.869814668316 15.0445604 0.0131495949
2459373.887563817203 15.0516949 0.0131564355
2459378.894840868656 15.0536747 0.0131583409
2459382.865706055425 15.0572939 0.0131618343
2459385.882047173567 15.0639257 0.0131682623
2459387.960562177934 15.0695143 0.0131737096
2459392.880759940483 15.069952 0.013174138
2459394.940834645182 15.0841198 0.0131880771
2459397.87739409227 15.0704765 0.0131746503
2459400.844454576727 15.081192 0.0131851817
2459402.889281011652 15.0976019 0.0132015077
2459404.813175628427 15.0709696 0.0131751336
2459408.834033482242 15.12747 0.0132318437
2459410.886701583862 15.1085796 0.0132125616
2459412.886645122897 15.128334 0.0132327341
2459415.886506028473 15.1223526 0.0132265883
2459418.760385267437 15.1536617 0.0132591249
2459428.84570434643 15.1471977 0.0132523319
2459430.75947651267 15.1459341 0.0132510085
2459438.753338718321 15.1730003 0.013279683
2459440.737216793 15.1655989 0.0132717742
2459442.741032606456 15.1873741 0.0132951969
2459448.738625770435 15.1969843 0.0133056818
2459450.792864131741 15.2062931 0.0133159235
2459458.715682855807 15.2265129 0.013338469
2459460.749846069608 15.2131729 0.0133235492
2459462.747572270222 15.230154 0.0133425724
2459464.812618541997 15.2163706 0.0133271078
2459468.749389010482 15.2548904 0.0133708091
2459473.769796059001 15.2529516 0.013368573
2459476.802783434745 15.2349739 0.0133480262
2459480.695323816035 15.2356577 0.0133488001
2459484.73684026068 15.25879 0.0133753186
2459489.687935283408 15.2425976 0.0133566987
2459491.672698901035 15.2571812 0.013373456
2459502.667043245863 15.2566872 0.0133728851
2459504.639289448503 15.283906 0.0134047419
2459517.623648498207 15.2987757 0.0134224761
2459520.725706878118 15.264348 0.0133817727
2459522.663558313623 15.287158 0.0134086004
2459524.59317042306 15.3118553 0.0134382732
2459526.609340589494 15.2897491 0.0134116821
2459529.629964237101 15.2899113 0.0134118749
2459531.608686453663 15.2664738 0.0133842491
2459540.650693157222 15.2642241 0.0133816274
2459543.606664241757 15.2828302 0.0134034669
2459630.000060690567 15.2774839 0.0133971553
2459641.053139055148 15.3061218 0.0134313265
2459670.966456901748 15.2777357 0.0133974506
2459673.99769581901 15.2963495 0.0134195667
2459676.992337904405 15.2988052 0.0134225124
2459682.870683337562 15.2751169 0.0133943697
2459684.925976298284 15.2815294 0.0134019293
2459689.951031439938 15.2845793 0.01340554
2459694.967197118327 15.2642546 0.0133816628
2459696.964789647609 15.2954817 0.0134185273
2459698.966537016444 15.2962751 0.0134194773
2459707.93479202129 15.2821045 0.0134026092
2459707.955904419534 15.2807894 0.0134010538
2459709.93125570193 15.2993393 0.0134231532
2459709.957345285919 15.283865 0.0134046916
2459711.956689550076 15.2972336 0.0134206265
2459713.895125906914 15.2672834 0.0133851944
2459718.90936125163 15.291008 0.0134131825
2459718.944166524801 15.2754984 0.0133948177
2459721.915222800337 15.2765875 0.0133961001
2459721.949113565963 15.295763 0.0134188645
2459723.849945665803 15.2786779 0.0133985616
2459725.911698678508 15.2622032 0.0133792777
2459727.892935504206 15.3025761 0.0134270471
2459731.929768631235 15.2915468 0.0134138241
2459733.85289282212 15.2973557 0.0134207737
2459735.895730401855 15.2931376 0.013415724
2459737.801475411281 15.2998991 0.0134238265
2459741.843927118462 15.3151245 0.0134422537
2459743.799560901243 15.3155537 0.0134427752
2459748.843740594573 15.3014126 0.0134256463
2459750.842164835893 15.3072758 0.0134327225
2459755.844447933603 15.3100071 0.0134360315
2459759.84417133499 15.3268518 0.0134566175
2459761.863419940695 15.3045673 0.0134294508
2459765.84291060688 15.3193645 0.01344743
2459773.854146744125 15.3178787 0.013445613
2459773.899019876495 15.3259602 0.0134555204
2459775.814997584559 15.3317451 0.013462658
2459775.859361429699 15.3183384 0.0134461755
2459782.877920517232 15.3214779 0.0134500163
2459786.794105879962 15.3018551 0.01342618
2459788.793690966442 15.3166227 0.0134440791
2459790.795540241525 15.3033781 0.0134280147
2459793.726391524076 15.3541632 0.0134906685
2459797.855410037562 15.3473988 0.0134821562
2459805.700996831525 15.346653 0.0134812221
2459807.813618306536 15.3168936 0.0134444106
2459809.758068753406 15.3145695 0.0134415766
2459811.83016216755 15.3401194 0.0134730544
2459813.696378301363 15.3526087 0.0134887071
2459815.685006015003 15.3499069 0.0134853059
2459817.715480467305 15.3303509 0.0134609342
2459819.698811686598 15.3737516 0.0135156102
2459823.763214280363 15.3469963 0.0134816524
2459825.822793284431 15.3448257 0.013478932
2459827.798205955885 15.3423491 0.0134758353
2459844.664828508161 15.3550854 0.0134918317
2459848.701602412853 15.3410664 0.0134742353
2459853.703993365634 15.3546867 0.0134913297
2459855.663192308508 15.3622494 0.0135009103
2459859.725107203238 15.3627615 0.0135015631
2459861.745282066055 15.3984337 0.013547672
2459865.628590226173 15.3520508 0.0134880049
2459867.664976525586 15.3603468 0.0134984944
2459870.675338800997 15.3570194 0.0134942774
2459872.614056442864 15.341074 0.0134742456
2459874.629713196773 15.3871727 0.0135329552
2459879.624737551436 15.3530579 0.0134892752
2459881.674188673962 15.3669682 0.0135069229
2459883.610869889148 15.360076 0.0134981507
2459888.611176599748 15.3632011 0.013502121
2459895.608971093316 15.3785877 0.0135218371
2459897.674089083914 15.3582134 0.013495788
2459899.618590997532 15.3475647 0.0134823648
2459901.638819406275 15.3517456 0.0134876203
2459903.655704988167 15.3818874 0.0135261016
2459909.608417627402 15.3513861 0.0134871677
2459913.630983840209 15.3627005 0.0135014839
2459978.047095466405 15.3447542 0.0134788435
2459978.049664905295 15.3703938 0.0135113038
2459978.052245944738 15.3542557 0.0134907849
2459978.054826986045 15.3530912 0.0134893162
2459978.057396525517 15.3500204 0.0134854494
2459980.04739278555 15.3569374 0.013494174
2459980.049904328771 15.3533087 0.01348959
2459980.052415973507 15.3455725 0.013479867
2459980.054927617777 15.3621387 0.0135007696
2459980.057439262047 15.3623028 0.0135009792
2459985.046389984433 15.3279848 0.0134580154
2459985.048890041653 15.3543653 0.0134909227
2459985.051378598902 15.3537931 0.0134902
2459986.043866201304 15.3772755 0.0135201449
2459986.046412563417 15.3756104 0.013518
2459986.048970525153 15.3090134 0.0134348255
2459986.05152848782 15.3749161 0.0135171078
2459986.054086349905 15.3149462 0.0134420348
2459995.014531814028 15.3476629 0.0134824878
2458270.913761526812 15.3335848 0.0119645437
2458270.9142245478 15.3496265 0.0119863227
2458298.934937594458 15.3177252 0.0119433803
2458300.889925270341 15.3294439 0.0119589847
2458300.890388280153 15.349124 0.0119856354
2458301.895803723484 15.337966 0.0119704558
2458301.89625513088 15.3656292 0.0120084248
2458310.920236889273 15.2400951 0.0118448688
2458325.792913415935 15.3359299 0.0119677056
2458325.79337631492 15.3418512 0.0119757205
2458327.85446567228 15.3250923 0.0119531658
2458332.879282901064 15.3237114 0.0119513264
2458348.707340249792 15.3081617 0.0119307926
2458356.82018645946 15.328516 0.0119577404
2458357.822708436288 15.3229055 0.0119502544
2458358.774201434106 15.3115911 0.0119352918
2458360.831935825758 15.2976742 0.0119171347
2458386.808237949852 15.3125353 0.0119365333
2458443.612616623752 15.2833309 0.0118987076
2458581.01588996686 15.274332 0.0118872933
2458593.863488034345 15.2649851 0.0118755531
2458638.982981130946 15.25774 0.0118665332
2458638.983432452194 15.2488871 0.0118556125
2458650.835350354668 15.2214994 0.0118224807
2458650.835801671725 15.2139902 0.0118135698
2458676.74670199491 15.1703835 0.0117632532
2458676.747153300792 15.1964445 0.0117930342
2458685.89838215569 15.1679983 0.0117605701
2458685.898833556566 15.1559763 0.0117471572
2458686.835154185072 15.1906328 0.0117863184
2458686.835617085453 15.1770668 0.0117708091
2458793.577970715705 15.0164852 0.0116040288
2458957.009927007835 15.0703363 0.0116566308
2458957.010378436185 15.052062 0.0116384178
2458977.94781001471 15.0095749 0.0115975104
2458977.948273043614 15.0090952 0.0115970597
2459013.953116915654 14.872304 0.0114782676
2459038.85764459148 14.7665958 0.0113987811
2459040.858586329035 14.7785425 0.0114072626
2459046.937752315309 14.7452221 0.0113839107
2459051.876809105277 14.7389679 0.0113796359
2459054.87156390166 14.7277117 0.0113720186
2459055.852047189604 14.7256775 0.0113706542
2459061.751013137866 14.7228603 0.0113687702
2459063.827229238115 14.7215643 0.0113679031
2459064.889206692576 14.7314806 0.0113745574
2459065.884262646083 14.7286396 0.0113726435
2459071.877724749502 14.7236919 0.0113693243
2459078.825881336816 14.749404 0.0113867903
2459078.82634432381 14.7467899 0.0113849891
2459085.706226599868 14.7563219 0.0113915848
2459085.706701084506 14.7593508 0.0113936961
2459092.741730258334 14.7908201 0.0114161083
2459092.742193138693 14.7968903 0.0114205331


==> Data/maybe_final_this_time/src/Data/I_GaiaSP_.dat <==
2458725.423275463 14.312819480895996 0.1528093475725942
2458725.4240162037 14.31735897064209 0.161418113660189
2458725.4247569446 14.288775444030762 0.1561254953854303
2458725.438981482 14.293427467346191 0.1425235548647418
2458725.4404282407 14.300872802734377 0.1628275518093334
2458725.441863426 14.297895431518556 0.1532041652911271
2458731.338991 14.109475135803224 0.1107846179637788
2458731.3397783 14.099380493164062 0.1160249361851742
2458733.4033451 14.100652694702148 0.1562471061514037
2458733.4041288 14.101313591003418 0.1542052633014577
2458738.4598952 14.060199737548828 0.1878673553191024
2458738.4606826 14.075728416442873 0.184229145886428
2458739.3261575 14.109862327575684 0.1240464400198434
2458739.3269433 14.090923309326172 0.1263028714447841
2458739.327727 14.089203834533691 0.1174007157379014
2458739.3285084 14.104525566101074 0.1192860074346982
2458739.3292919 14.088082313537598 0.1221693336227727
2458739.3300728 14.093358039855955 0.1194320585292764
2458739.3308534 14.082796096801758 0.1199347770919092
2458739.3316373 14.088933944702148 0.1256907941932681
2458740.3477862 14.043347358703612 0.126682608335125
2458740.3485699 14.058588981628418 0.1325251683121863
2458740.3493544 14.062559127807615 0.1296524701290001
2458742.3781125 14.112760543823242 0.1541267442513684
2458742.3788938 14.248870849609377 0.2147875625630617
2458743.4241498 14.072738647460938 0.1823174752779962
2458743.4249305 14.051475524902344 0.1826156729752914
2458744.4451517 14.06760311126709 0.1462571339132695
2458744.445933 14.065888404846191 0.1453642610453238
2458746.3531477 14.079753875732422 0.1504008684697009
2458746.3539315 14.077579498291016 0.1529322415440406
2458746.3547127 14.085936546325684 0.1398520410953398
2458746.3555021 14.06878662109375 0.1560046804595919
2458746.356286 14.08914852142334 0.1376775942187096
2458751.288401 14.09212589263916 0.2435664242831339
2458752.3129067 14.069947242736816 0.1691273292257527
2458752.3136874 14.074212074279783 0.1746417794482659
2458753.4046901 14.042729377746582 0.1475439867923904
2458753.4054726 14.070110321044922 0.1438050105750886
2458753.4062582 14.064156532287598 0.1412545071414253
2458755.4441997 14.072858810424805 0.193914217381113
2458755.4449878 14.054364204406738 0.1950029459251023
2458756.3706981 14.065139770507812 0.1464348323731454
2458756.3722706 14.06342601776123 0.1381869304408806
2458756.3730582 14.068153381347656 0.1421724875062431
2458757.3373369 14.058944702148438 0.1384277058998042
2458757.3381376 14.06876277923584 0.1339179784906702
2458759.3754385 14.130362510681152 0.1589645641315396
2458759.376545 14.131146430969238 0.1718871741275461
2458765.3308912036 14.190888404846191 0.1265593135431625
2458768.3754144 14.101679801940918 0.1062099084619085
2458768.3765192 14.108136177062988 0.1187300135946695
2458768.3776269 14.090601921081545 0.1092784180707233
2458772.3767726 14.116226196289062 0.1042568137387424
2458772.3778964 14.114925384521484 0.1150118825010622
2458773.3935166 14.12502384185791 0.122223299107535
2458773.3946342 14.120662689208984 0.1164217748782275
2458781.4122023 14.110027313232422 0.1759196621280927
2458781.4133172 14.112735748291016 0.1737314155730246
2458788.3575252 14.113097190856934 0.1696384066623567
2458788.3586275 14.12152862548828 0.1689184289862702
2458788.3597308 14.122637748718262 0.1659663445250485
2458788.3608326 14.10935115814209 0.1615962257813143
2458788.3619343 14.112205505371094 0.1708940581626931
2458788.3630393 14.129006385803224 0.1653337164738162
2458788.3641444 14.123908996582031 0.1585002799432303
2458800.3104321 14.090755462646484 0.1398165351224715
2458800.3115371 14.04926300048828 0.183140500027542
2458800.312636 14.04712200164795 0.1692339439966142
2458800.3137413 14.071847915649414 0.1492741761351361
2458894.6158569 14.183156967163086 0.2052922280409221
2458894.6787938 14.12936782836914 0.1422361909613328
2458914.550684 14.200833320617676 0.2960165056687975
2458915.3934195 14.164862632751465 0.1295840970123753
2458917.6405275 14.180087089538574 0.1850808103762292
2458917.6416557 14.165576934814451 0.1993344834175731
2458917.642787 14.15581512451172 0.1887053296816607
2458920.4215432 14.134624481201172 0.1381157503641531
2458928.54884 14.227898597717283 0.224636340592033
2458928.555824 14.220670700073242 0.2213604906164802
2458931.518612 14.189492225646973 0.2170600851062644
2458931.539841 14.181160926818848 0.2130621738222589
2458940.3231217 14.18410873413086 0.1329935601719451
2458942.5981327 14.165409088134766 0.1572866123643878
2458942.5992729 14.146525382995604 0.1657007840848147
2458942.6004009 14.153215408325195 0.1507595632939258
2458944.6044283 14.150245666503906 0.1350785822475593
2458944.6055598 14.14626693725586 0.1283144581701367
2458944.6066925 14.13461208343506 0.1267483706210378
2458947.567236 14.121365547180176 0.1930834792476632
2458947.5683642 14.110029220581056 0.1964992760989745
2458947.569493 14.126041412353516 0.1864564533946699
2458949.475026 14.224007606506348 0.2401594218843374
2458949.482009 14.241033554077148 0.2279487409017284
2458950.488221 14.204005241394045 0.2081822085200388
2458950.495203 14.197632789611816 0.206373428434573
2458953.47406 14.179012298583984 0.2295668200395156
2458953.481044 14.196539878845217 0.2367267731965809
2458954.513111 14.197389602661133 0.2331742153288117
2458954.520094 14.188283920288086 0.2322824800986344
2458957.491375 14.204721450805664 0.2151488524434886
2458958.485387 14.120600700378418 0.232417829917064
2458960.499508 14.188602447509766 0.222143827909285
2458960.50649 14.197232246398926 0.2164205938199224
2458961.466274 14.18714714050293 0.2165185251151284
2458961.478001 14.18966007232666 0.2206671377404279
2458963.502702 14.170125961303713 0.2168946950821745
2458963.509687 14.146803855895996 0.2202950244458881
2458964.5257272 14.118743896484377 0.1311266975732937
2458964.5268746 14.020917892456056 0.255799017225725
2458965.44695 14.153377532958984 0.2192949890587464
2458965.468203 14.16677951812744 0.2028393446925257
2458966.482662 14.12795352935791 0.2099124718341122
2458969.535178 14.173516273498535 0.2223147449357319
2458969.5548753 14.060853004455566 0.1376539059990431
2458969.5560069 14.114106178283691 0.1331957916549078
2458969.5571385 14.135562896728516 0.134215134631263
2458970.499823 14.170742988586426 0.2000450146049273
2458971.473929 14.143850326538086 0.2181022302202751
2458976.483721 14.12013816833496 0.1943659601906739
2458976.5422803 14.058317184448242 0.1308712808817271
2458976.5434122 14.06298542022705 0.1336080886814191
2458976.544547 14.062703132629396 0.1417210669238972
2458977.478102 14.07927703857422 0.2258665711226576
2458978.427211 14.106032371520996 0.1957314306450093
2458978.5758566 14.061452865600586 0.1264983247756856
2458978.5769857 14.060088157653809 0.1199177428545766
2458978.5781162 14.064711570739746 0.1246901497021886
2458980.501857 14.114458084106444 0.2167370616530179
2458983.4575927 14.05968952178955 0.1614647958262339
2458983.4587238 14.054203987121582 0.1592548087181318
2458983.4598549 14.054442405700684 0.136843400234392
2458984.49303 14.053680419921877 0.1911960474529613
2458989.5001499 14.049019813537598 0.1650401146810815
2458989.5012784 14.047362327575684 0.1822239102205678
2458989.5024185 14.055912971496582 0.1554532274721278
2458990.390898 14.105805397033691 0.2203055969937678
2458990.407417 14.115778923034668 0.2302533710787122
2458991.5379013 14.04256534576416 0.1436858794893785
2458991.5390351 14.044981956481934 0.1396367740592896
2458991.5401634 14.03829288482666 0.1433842630641874
2458992.386685 14.097580909729004 0.2324904993000832
2458992.5518288 14.02312469482422 0.1300311082522054
2458992.5529604 14.034586906433104 0.1286968807323917
2458992.5540893 14.041692733764648 0.1251720705072399
2458992.5552177 14.031184196472168 0.133008220363151
2458995.389454 14.02663803100586 0.210724804825043
2458996.377628 13.984943389892578 0.2147031563218064
2458997.40595 14.02272605895996 0.214204024694376
2458998.383041 13.983366012573242 0.2205346855227292
2458999.424057 14.011344909667969 0.1691671747173442
2458999.4251896 14.00114631652832 0.1653370388413564
2458999.4263212 14.015536308288574 0.164827783548711
2459001.386389 13.99586582183838 0.2257621660680336
2459002.381575 13.981462478637695 0.2009172631375996
2459005.392082 13.98086929321289 0.1975460193827091
2459005.4184898 13.946929931640623 0.1314221882574226
2459005.4196215 13.97211742401123 0.1251249263811761
2459005.4207499 13.964632034301758 0.1244438644047522
2459007.378825 14.01549243927002 0.2373494350954652
2459014.39945 13.903197288513184 0.225562699345259
2459017.38816 13.990572929382324 0.2159896650276314
2459018.397657 13.922780990600586 0.2032021750679311
2459025.378598 13.94101333618164 0.2231770745067036
2459026.382098 13.93894386291504 0.1965382633748154
2459027.385793 13.93636417388916 0.2189428482632715
2459029.40005 13.915197372436523 0.2010111859053142
2459030.4220864 13.854314804077148 0.1329311822079516
2459030.4232161 13.879800796508787 0.1308864618072008
2459030.4243466 13.870445251464844 0.1263759346587901
2459034.4972057 13.840590476989746 0.1161747732389328
2459034.4983343 13.844630241394045 0.1201922684064029
2459034.4994657 13.848393440246582 0.12556021084754
2459034.5005943 13.849291801452637 0.130724925369189
2459035.37649 13.934425354003906 0.1501861095915972
2459035.388817 13.941197395324709 0.2284700081525024
2459035.38977 13.799570083618164 0.1483854009400045
2459035.40017 13.947525024414062 0.1380243441260076
2459035.4803716 13.836067199707031 0.10738433533031
2459035.4815059 13.848759651184082 0.109809216190232
2459035.482637 13.842121124267578 0.1075179162607067
2459042.4618851 13.839584350585938 0.1073901624095629
2459042.46302 13.833683013916016 0.1036617066414986
2459042.4641486 13.832642555236816 0.1085252445812894
2459042.4664181 13.825188636779783 0.1092774408219161
2459043.366991 13.912681579589844 0.2314523179644023
2459044.415863 13.882636070251465 0.2230226513254702
2459046.467126 13.92045783996582 0.2291559398180024
2459047.35950116 13.785391807556152 0.0550846322390094
2459047.36645949 13.79595947265625 0.0517876558493046
2459047.4006673 13.807733535766602 0.1150495523489246
2459047.4018048 13.807819366455078 0.114738507822181
2459047.4029336 13.808584213256836 0.1330395213797826
2459048.386802 13.90491771697998 0.2311973984269929
2459050.5025347 13.76870346069336 0.1385466351458593
2459050.503666 13.76755428314209 0.1334491024778241
2459050.5047976 13.788368225097656 0.1284805278113387
2459050.5059293 13.815113067626951 0.1189595131530486
2459052.362155 13.889436721801758 0.2268841455255809
2459053.37409 13.897583961486816 0.221167026979104
2459056.367447 13.881929397583008 0.2197069601410127
2459056.5003717 13.816973686218262 0.1125563306785936
2459056.5015011 13.817179679870604 0.1073509329350749
2459056.5026294 13.802179336547852 0.1087234858372165
2459057.377392 13.867897033691406 0.235042699597292
2459057.4306133 14.816919326782228 0.1101091424144433
2459057.4317413 14.3457612991333 0.1105164931961324
2459063.482256 13.868608474731444 0.213565327103182
2459064.427687 13.85883331298828 0.1995591354443797
2459067.43146 13.864211082458496 0.1921404386298869
2459067.456784 13.853105545043944 0.1857853833730036
2459068.362224 13.867308616638184 0.2022781425835986
2459069.371689 13.840110778808594 0.2195413807385023
2459071.3969855 13.80882453918457 0.1550164351765896
2459071.3981181 13.788081169128418 0.1401132102149416
2459071.3992462 13.806548118591309 0.1433419940775964
2459072.44353 13.808263778686523 0.2277557438866742
2459073.36897078 13.90162754058838 0.1070180097918168
2459073.394174 13.843358039855955 0.2122094319078965
2459076.4569205428 13.905921936035156 0.2179954462781249
2459077.331724 13.866222381591797 0.2079087575135333
2459077.5841456 13.7794189453125 0.2022371776257754
2459077.5852855 13.777962684631348 0.1870644835902413
2459077.5864149 13.795653343200684 0.1845818488820317
2459077.5875465 13.798937797546388 0.1741373101529214
2459077.5886896 13.7913236618042 0.1854953447555041
2459081.4727376 13.819964408874512 0.1419442289788291
2459081.4738661 13.81089210510254 0.1325830361410936
2459081.4749946 13.814512252807615 0.1343279668981155
2459081.4761233 13.82286262512207 0.1391298464418893
2459082.4437792 13.818078994750977 0.1518356946815373
2459082.4449086 13.814318656921388 0.1292215846188456
2459082.4460404 13.811694145202637 0.1400858881646086
2459083.3320173826 13.897714614868164 0.1250034014118515
2459084.4995773 13.809977531433104 0.1142503604474823
2459084.5007059 13.816417694091797 0.1123851130960975
2459084.5018378 13.817256927490234 0.1142636846292611
2459084.5029662 13.81197738647461 0.1078108720543581
2459084.5040959 13.812382698059082 0.1121530936593521
2459084.5052333 13.813475608825684 0.1105518663094752
2459087.340625 13.815435409545898 0.1423493347948062
2459087.34278935 13.748157501220703 0.1414403548146814
2459087.36524306 13.766542434692385 0.1686571441275359
2459087.3744213 13.88474941253662 0.1397930711500368
2459104.322261727 13.993427276611328 0.0999766896656746
2459104.323396005 13.99417781829834 0.109653064711918
2459104.4949027 13.874835014343262 0.1243713608445865
2459104.4960305 13.867391586303713 0.1191303819034387
2459104.4971648 13.87175750732422 0.118506830395598
2459106.4221628 13.88785171508789 0.1151300371459449
2459106.4232906 13.893640518188477 0.1173718790582312
2459106.4244217 13.880489349365234 0.1138989520290548
2459106.4255501 13.892919540405272 0.1154040234620378
2459111.25831018 13.759764671325684 0.2192603856301287
2459111.275938824 14.00703239440918 0.1542568296827517
2459111.277073089 13.998991012573242 0.1556091342665186
2459111.293307 14.003435134887695 0.2334298291736309
2459114.2844076674 14.03446102142334 0.1099342235885327
2459114.2855303525 14.039188385009766 0.107051596184151
2459114.3585039 13.90097999572754 0.1799325861602698
2459114.3596326 13.869284629821776 0.1696374642518525
2459116.280749 14.017634391784668 0.1982194147956499
2459122.282481 14.01391315460205 0.2255417025573396
2459125.262917 13.986849784851074 0.2035708018329696
2459127.321844 14.05397891998291 0.2095552751101191
2459135.4323779 14.006217002868652 0.187077466638812
2459135.4335201 14.01341152191162 0.1733416083404073
2459135.4346575 14.015780448913574 0.1769644521012122
2459135.4358054 14.024883270263672 0.1745655983736942
2459148.238287 14.098947525024414 0.2002695728286925
2459150.2528125 14.05502223968506 0.1885621220868648
2459152.21960648 14.120140075683594 0.2206319777364108
2459153.3815983 14.05723476409912 0.1440009946324555
2459153.3827272 14.052886009216309 0.144286774432781
2459153.3838558 14.059298515319824 0.1432941100112212
2459153.3960406 14.0516939163208 0.1492686652085102
2459153.3971723 14.056146621704102 0.1482817950200758
2459153.3983013 14.04941749572754 0.147671330307232
2459155.3598859 14.055556297302246 0.1172163207248959
2459155.3610169 14.061070442199709 0.1113429897023098
2459155.3621497 14.064127922058104 0.1132561689838676
2459160.284303 14.049446105957031 0.2516615662939451
2459163.200676 14.123581886291504 0.2267881285480138
2459166.2074537035 14.279815673828123 0.1603418531680941
2459172.3008149 14.103408813476562 0.1513747684985802
2459172.3019443 14.09778881072998 0.1528403386509591
2459172.3030757 14.109125137329102 0.1445646081033351
2459173.2171064815 14.295249938964844 0.1802941144188947
2459173.226400463 14.299139976501465 0.1860423368330433
2459173.2356944443 14.31605625152588 0.2105213852520478
2459174.205149 14.074095726013184 0.2726255017226641
2459174.217346 14.05949592590332 0.2922052466554069
2459174.2964165 14.09307098388672 0.1678972441624676
2459174.2975477 14.099419593811035 0.1749353884402055
2459174.2986823 14.09085464477539 0.1842368179368666
2459185.285667 14.277059555053713 0.287568381474586
2459187.17050925 14.057377815246582 0.2073584339193197
2459190.165215 14.225451469421388 0.30284736114918
2459191.1473 14.070452690124512 0.1822447070862513
2459201.189537037 14.37286376953125 0.1374617849257246
2459201.198136574 14.294002532958984 0.1555507614169038
2459201.206747685 14.32124137878418 0.1470170546309988
2459204.1869560187 14.335172653198242 0.2819450816369089
2459204.1955555556 14.43707275390625 0.3379205365570634
2459204.2041666666 14.401872634887695 0.2454708423732117
2459231.691394 14.15234375 0.2868374184276864
2459242.67561858 14.223706245422363 0.1846422493693449
2459263.63375353 14.227899551391602 0.3011434912929442
2459264.6353125 14.46947956085205 0.4297918553314678
2459264.6446064813 14.371119499206545 0.255411675216676
2459264.653900463 14.301289558410645 0.2286538796878848
2459266.58435185 14.24776554107666 0.0813230884945972
2459267.63432248 14.121739387512209 0.2660482359308834
2459273.64228009 14.212156295776367 0.04903516506189
2459274.668004 14.103682518005373 0.1456145091909389
2459274.6687845 14.099675178527832 0.1405066372382682
2459274.6695652 14.079272270202637 0.152493921652454
2459276.56480278 14.180728912353516 0.2488857378307003
2459278.57839951 14.13741397857666 0.2166282265792851
2459279.62165569 14.14287567138672 0.2144852174051991
2459279.63224837 14.15273094177246 0.1998276556501996
2459279.72140045 14.080513954162598 0.1213715566916915
2459282.53935185 14.227421760559082 0.0858128974123388
2459283.63100071 14.152240753173828 0.2235334638181908
2459283.63972561 14.147241592407228 0.1968663924894976
2459284.601374 14.15542984008789 0.218430906424881
2459292.53545383 14.245487213134766 0.2624304924763404
2459296.57717105 14.18732738494873 0.2169290751454583
2459302.52972222 14.291102409362791 0.2350378284024158
2459321.44873308 14.082037925720217 0.2248255892487645
2459322.48438726 14.152792930603027 0.192110381174495
2459323.45578749 14.125004768371582 0.2270709694663127
2459326.46528978 14.194686889648438 0.205556335065307
2459330.47461802 14.162347793579102 0.030564030050327
2459338.44075233 14.23893928527832 0.0688205828221087
2459341.47978924 14.110198974609377 0.2024254817047544
2459342.41423367 14.151787757873535 0.2089567684451014
2459343.40394433 14.10888671875 0.2066460752951809
2459345.4601041665 14.134660720825195 0.0617284000371415
2459345.475451389 14.177602767944336 0.0553225393230289
2459345.483125 14.143840789794922 0.0581929295079097
2459345.490798611 14.178287506103516 0.0576647582661047
2459345.59324074 14.086790084838867 0.0647229297113797
2459346.40024906 14.146392822265623 0.2286263062150014
2459346.43231481 14.156814575195312 0.0432058912848766
2459346.4752430557 14.331192016601562 0.2624554287273685
2459346.4866203703 14.232939720153809 0.2475616231477925
2459346.4979976853 14.283970832824709 0.2015756949397291
2459346.509375 14.296483993530272 0.1526524087850522
2459347.38833995 14.130548477172852 0.2451632526368035
2459350.3779661 14.075255393981934 0.2223637490031137
2459360.39400464 14.155040740966797 0.0480937872393306
2459363.48700218 14.114208221435549 0.1799391576337739
2459364.37983481 14.068249702453612 0.2264240356477361
2459368.37663197 14.191764831542969 0.0674817159946784
2459376.4632986113 14.303653717041016 0.2615934582345531
2459376.4746875 14.308416366577148 0.3651935094459833
2459376.486064815 14.263839721679688 0.1674949185255359
2459377.4757175925 14.290581703186035 0.132941079407446
2459377.4870949076 14.272530555725098 0.1177997250665202
2459377.498472222 14.348092079162598 0.3768960634647777
2459379.38964123 14.170522689819336 0.0474401147863454
2459379.39318281 14.156874656677246 0.053532596310112
2459381.37921292 14.1378173828125 0.0660581554391047
2459381.38274306 14.136242866516112 0.0658952025433903
2459397.4364673 14.13455581665039 0.1685077321402979
2459397.437606 14.138144493103027 0.1556376617821877
2459397.4387497 14.171419143676758 0.159240174927976
2459407.382673611 14.1814546585083 0.0523208115771162
2459407.3875694443 14.210710525512695 0.053143169026334
2459408.381261574 14.221875190734863 0.0490749990602588
2459411.31270832 14.174478530883787 0.0468780843540126
2459414.42188662 14.171834945678713 0.0630609517107735
2459417.35449076 14.226824760437012 0.0470415606869821
2459418.45097226 14.15826416015625 0.0695907399285602
2459424.34458333 14.189396858215332 0.0604723399977566
2459430.32 14.25202751159668 0.3271861000154322
2459431.4600926 14.266018867492676 0.0436949982823467
2459432.467176 14.225785255432127 0.0518049610665361
2459433.32128471 14.215005874633787 0.0560932003143784
2459435.299166667 14.27175235748291 0.0646176218282312
2459435.305451389 14.279994010925291 0.0769666006242432
2459435.311736111 14.271085739135742 0.0689771832902289
2459436.35603005 14.239945411682127 0.0599532063509807
2459436.469688 14.263221740722656 0.1502491446209693
2459443.33200234 14.283672332763672 0.0607572513879254
2459459.45933369 14.176678657531738 0.250722701665507
2459470.269189815 14.34976291656494 0.0511472104330961
2459470.275127315 14.348124504089355 0.049957944534199
2459485.32806712 14.31804656982422 0.0688036863227673
2459514.28082174 14.324716567993164 0.027125075230332
2459516.265625 14.325663566589355 0.0515563281890295
2459519.2077662037 14.41641902923584 0.0620241466008961
2459519.2133217594 14.345866203308104 0.0556941548598887
2459522.3560648 14.33641242980957 0.0363294381004511
2459541.21348381 14.35813808441162 0.0439777490541619
2459541.3352193 14.34906768798828 0.0952777002047193
2459541.3363233 14.359878540039062 0.115237256535756
2459541.3374467 14.35598087310791 0.1058761192253426
2459547.24097222 14.358481407165527 0.040395768188558
2459553.3035682 14.393569946289062 0.1744779609356866
2459553.3046754 14.438848495483398 0.2099366396437632
2459555.2889115 14.28019905090332 0.1923376044562136
2459555.2900237 14.299219131469728 0.1614945537109088
2459555.2911341 14.291890144348145 0.1919732887073426
2459560.2610537 14.326333045959473 0.1569167200223736
2459560.262183 14.328907012939451 0.1639332828408874
2459560.2633188 14.310322761535645 0.1709854386393439
2459562.2574106 14.345757484436035 0.086683623488491
2459562.2585212 14.35356616973877 0.0893898634247197
2459562.2596685 14.34888744354248 0.0806500823541822
2459563.2728484 14.369093894958496 0.0913928009976022
2459563.2739592 14.373771667480469 0.0963240441185101
2459563.2751272 14.36378574371338 0.1082775368301966
2459566.26128477 14.33508586883545 0.0702889998593644
2459615.72053242 14.369322776794434 0.0394684929773098
2459619.69300926 14.39476203918457 0.0896017136313029
2459619.70001157 14.392741203308104 0.0710125352271918
2459620.68130787 14.34152889251709 0.1072585764459171
2459620.68553241 14.367045402526855 0.0771344525775464
2459620.68974537 14.3960542678833 0.0726369262797767
2459620.69395834 14.378777503967283 0.0671830305104247
2459620.6981713 14.396743774414062 0.0648857651151015
2459649.62349537 14.338507652282717 0.0511269315586705
2459649.62760417 14.32675552368164 0.0528942789223629
2459649.63168982 14.327940940856934 0.0479451247690029
2459649.66187499 14.425654411315918 0.0304920210580802
2459649.66355324 14.370471000671388 0.0236325902404563
2459649.66523148 14.36752700805664 0.0226082497720262
2459649.68506944 14.371551513671877 0.0358435041438416
2459649.68674769 14.37831687927246 0.0519842512461831
2459684.55373958 14.339879989624023 0.0349496798142298
2459684.5548449 14.375373840332031 0.0340877479986907
2459684.55596297 14.411571502685549 0.0246266564960283
2459691.54988426 14.34611988067627 0.0254637597393714
2459694.53872916 14.383902549743652 0.0190892288949897
2459694.53984144 14.382538795471191 0.0216036528592923
2459694.54094792 14.3703031539917 0.0201901616687704
2459694.54205093 14.375444412231444 0.0194706694945999
2459698.52907407 14.333185195922852 0.0557044139301755
2459698.53096065 14.313410758972168 0.0585164047674124
2459698.53284722 14.324792861938477 0.0614430208154116
2459698.5347338 14.33401584625244 0.0597454455428892
2459698.53662037 14.30479907989502 0.0625917980683544
2459699.52269907 14.399840354919434 0.0298428801644029
2459699.5238125 14.385835647583008 0.0366568093088071
2459699.52494445 14.394546508789062 0.0316731741248827
2459699.52604861 14.355483055114746 0.0337197579997834
2459699.52716319 14.378173828125 0.0363560931487872
2459699.52827662 14.377145767211914 0.0336045796382656
2459706.52669097 14.396187782287598 0.0375996319484745
2459706.52779514 14.378137588500977 0.0333327622967006
2459706.52890509 14.409220695495604 0.0361667579255221
2459709.45702141 14.442365646362305 0.1999805501147322
2459713.60627777 14.386053085327148 0.0198679527267663
2459713.60739236 14.369994163513184 0.0187333939096817
2459713.60851041 14.385204315185549 0.020415447947947
2459717.4691667 14.384686470031738 0.0412475954865973
2459717.50688657 14.320863723754885 0.0766536786184017
2459717.50877315 14.324734687805176 0.0629869818011459
2459717.51065972 14.33998966217041 0.0589046445690146
2459717.5125463 14.349447250366213 0.0618057764110775
2459717.51443287 14.311199188232422 0.0623865649440679
2459717.51631944 14.338635444641112 0.0613678002883474
2459717.51820602 14.329195976257324 0.0602160607772142
2459717.52010417 14.312688827514648 0.0755352777146114
2459717.52199074 14.329853057861328 0.0619083580242924
2459717.52387732 14.32668399810791 0.0600638012241518
2459721.4943704 14.371591567993164 0.0249158492610398
2459721.49549538 14.379603385925291 0.0259478840961537
2459721.49661344 14.372872352600098 0.0241865920718001
2459736.41643983 14.375123977661133 0.0244440640693309
2459736.41755205 14.3870267868042 0.0240207001322318
2459747.56199537 14.409274101257324 0.0223213035680538
2459747.56309838 14.36627960205078 0.0235195659091636
2459747.56420255 14.370967864990234 0.0202872226537248
2459750.42873842 14.367074012756348 0.0653260481438241
2459754.50686343 14.353951454162598 0.0362974880961791
2459754.50876157 14.337150573730469 0.0377903036390935
2459754.51065972 14.388505935668944 0.0385891973249767
2459754.5125463 14.361738204956056 0.0351317069652619
2459754.51444444 14.328557014465332 0.0385494102163024
2459755.54277083 14.408032417297363 0.0209826374493646
2459755.54388079 14.397814750671388 0.0203816389827142
2459755.54498379 14.391790390014648 0.0227270770127452
2459756.49197918 14.370891571044922 0.0423737695218105
2459756.49804401 14.347582817077637 0.0385048071750851
2459756.49993056 14.369842529296877 0.0369756629848108
2459756.5018287 14.358758926391602 0.0337817092655179
2459756.50372685 14.38560676574707 0.0370708877615309
2459756.505625 14.393866539001465 0.0341876534480051
2459765.51238194 14.40182399749756 0.0195401074924806
2459765.5135 14.398679733276367 0.0184657705715768
2459765.51460648 14.414810180664062 0.0185254954011963
2459773.48790741 14.353429794311523 0.0979321225493737
2459773.48901969 14.350351333618164 0.0318334364976835
2459773.49012613 14.316075325012209 0.0625822077546281
2459777.48677897 14.408093452453612 0.0350773756897094
2459777.48788309 14.401105880737305 0.0518747027090978
2459777.48898381 14.336825370788574 0.1036618084859302
2459777.4900822 14.364733695983888 0.099009997033703
2459777.49117476 14.362621307373049 0.0903750407707848
2459777.49227661 14.294174194335938 0.0895610047163651
2459777.49338311 14.402932167053224 0.0570921024004016
2459777.49448609 14.382756233215332 0.0557912660403624
2459777.49557871 14.523258209228516 0.1106914071601505
2459778.42926502 14.36546230316162 0.0761593702119334
2459779.44691205 14.375326156616213 0.0718517040033509
2459779.51169792 14.376720428466797 0.0631474089814478
2459779.51279861 14.511943817138672 0.0863110616960114
2459779.51390509 14.455939292907717 0.0410054676423998
2459780.40942359 14.382336616516112 0.073828061923959
2459782.43402082 14.245399475097656 0.154552553534732
2459782.43512154 14.372981071472168 0.1258523006116879
2459782.43621415 14.288761138916016 0.0973734589208982
2459783.40355557 14.366278648376465 0.0676200725965011
2459785.39793986 14.369479179382324 0.0721100173455304
2459785.4512465 14.336833953857422 0.0420989207508628
2459785.45235878 14.25136947631836 0.0847680335622127
2459785.45347685 14.433368682861328 0.0321273112860296
2459794.45050812 14.43157958984375 0.0676333426298812
2459794.45161462 14.350708961486816 0.062061577933818
2459794.45271295 14.400934219360352 0.0608583581344902
2459795.39404172 14.413052558898926 0.0846949190472557
2459797.40427083 14.377285957336426 0.0578187813663418
2459798.39931941 14.377915382385254 0.0618728929827379
2459801.41563541 14.314852714538574 0.0696984948215214
2459804.41767937 14.34377098083496 0.0569990161616288
2459807.38709492 14.345595359802246 0.0659571179489403
2459809.39497566 14.382757186889648 0.0662914060449235
2459810.5475625 14.4440336227417 0.0265499246608841
2459810.54864236 14.456158638000488 0.0227225716503684
2459810.5497118 14.394654273986816 0.0258153868239716
2459810.55080555 14.440669059753418 0.0259609061437392
2459812.48004168 14.418901443481444 0.05789479051923
2459815.38796991 14.38700008392334 0.0622301876540469
2459815.3959167 14.401569366455078 0.0302705089627945
2459815.39701504 14.401421546936035 0.0628290572065364
2459815.39809257 14.40119743347168 0.0363342844316173
2459819.36827779 14.392786979675291 0.0778338123421485
2459824.37305325 14.349859237670898 0.0562312206986922
2459826.5009294 14.441356658935549 0.0231013388022825
2459826.50199884 14.439440727233888 0.0257727174212912
2459826.50307292 14.435236930847168 0.0282451865148998
2459827.35666895 14.42444133758545 0.064679464940344
2459828.51856481 14.423150062561035 0.0232008014830873
2459828.51964468 14.420693397521973 0.0237769800117685
2459828.52071296 14.42841911315918 0.0262533984734814
2459830.53620371 14.44015121459961 0.031433129110108
2459830.53728704 14.459344863891602 0.0296294377419552
2459830.5383588 14.445239067077637 0.0238995327941105
2459834.31881946 14.400565147399902 0.0605729525667712
2459834.36937499 14.443044662475586 0.0222535837403374
2459834.37045598 14.449935913085938 0.0193882582027086
2459834.37152666 14.43360710144043 0.0241584028601017
2459839.34550929 14.51186466217041 0.0831553781335488
2459839.35248846 14.486336708068848 0.0791543401962411
2459839.36251855 14.38079833984375 0.029988367549843
2459839.36359602 14.355352401733398 0.0318698062345106
2459839.36466432 14.35602569580078 0.0307624249091896
2459843.31902891 14.428910255432127 0.0635933761162298
2459843.32833332 14.453251838684082 0.0691387386575183
2459843.33764356 14.467841148376465 0.03777951272075
2459843.33872455 14.438671112060549 0.0416638352157349
2459843.33979279 14.43910026550293 0.0398617255094282
2459844.40864819 14.42043399810791 0.0696379058480037
2459847.32143521 14.437893867492676 0.0646650544852084
2459848.26644677 14.431106567382812 0.0620462954002069
2459849.34931016 14.478574752807615 0.0274178351695748
2459849.35038775 14.451313018798828 0.034776474895803
2459849.35146064 14.461228370666504 0.0291913350474072
2459850.48442936 14.465370178222656 0.0347988812370488
2459850.48550111 14.414388656616213 0.0268582643244554
2459850.48658222 14.476612091064451 0.0384793983679698
2459852.34613889 14.362794876098633 0.0648316654746373
2459853.2740972 14.466891288757324 0.0776957968292055
2459854.25931716 14.44458293914795 0.067268342867246
2459854.33258218 14.379581451416016 0.0415240620489228
2459854.33365393 14.45593547821045 0.0324525375673517
2459854.33472919 14.446619987487791 0.0271090240337257
2459855.28834957 14.332332611083984 0.0679339102498909
2459857.35021526 14.454071998596191 0.0315996940057984
2459857.35128707 14.458746910095217 0.0428705676413755
2459857.35236806 14.434432983398438 0.0307723832405656
2459858.37192249 14.38111400604248 0.0603867775338647
2459860.36611921 14.37717342376709 0.0576039200558727
2459863.28562617 14.469476699829102 0.0684393646756826
2459871.25222224 14.533232688903809 0.0690218012260654
2459872.27514356 14.488922119140623 0.0968784589643708
2459881.27816087 14.393869400024414 0.0897404326557122
2459881.30367017 14.469386100769045 0.0345914692408772
2459881.30475348 14.4600830078125 0.0346361374472046
2459881.30582756 14.444049835205078 0.034301231161006
2459883.35554171 14.400460243225098 0.0651795121602286
2459888.31838775 14.394582748413086 0.0667392516557553
2459892.34579056 14.408162117004396 0.0553195118862248
2459893.25407523 14.374938011169434 0.0580960208220846
2459897.28128701 14.418180465698242 0.0609214661689186
2459907.29134488 14.42721939086914 0.0575894506822488
2459909.22950929 14.41508960723877 0.0757937333664596
2459912.23179978 14.440420150756836 0.0594103048743445
2459915.22259951 14.395763397216797 0.0636789440231628
2459920.25688428 14.383260726928713 0.0810304430103378
2459923.27487731 14.344850540161133 0.0639895445501305
2459926.24674887 14.393009185791016 0.064433207803576
2459929.22294909 14.42703914642334 0.0610250514149204
2459941.23356015 14.45265769958496 0.0647049579869377
2459994.69176967 14.43483543395996 0.0866694685152685
2459994.69290394 14.458127975463867 0.0772521093971965
2459994.69403242 14.477543830871582 0.0825409250288201
2460015.66007754 14.428339958190918 0.0683492963593937
2460015.66121758 14.430603981018066 0.0682554498485021
2460015.66234954 14.44741153717041 0.0698219579108419
2460020.63762037 14.473082542419434 0.0787669881160429
2460020.63874884 14.41911792755127 0.0771559099781605
2460020.63987732 14.437575340270996 0.0752760561774984
2460025.62685764 14.402336120605469 0.0679836811315698
2460025.62798727 14.430087089538574 0.0705657935443264
2460025.62911691 14.419798851013184 0.0703051419710764


==> Data/maybe_final_this_time/src/Data/R_GaiaSP_.dat <==
2458725.4210300925 15.07966423034668 0.1451591150440134
2458725.4217708334 15.10025119781494 0.1359446841593559
2458725.422511574 15.098224639892578 0.1415705388467285
2458725.434652778 15.108919143676758 0.1484556392528421
2458725.436099537 15.092157363891602 0.1420115343242061
2458725.437534722 15.090163230895996 0.1484520618333042
2458731.3932076 14.855202674865724 0.1126118493566972
2458731.3939895 14.863673210144045 0.1146951646977858
2458731.3947735 14.85772705078125 0.1148675578229654
2458731.3955723 14.86728858947754 0.1109816331448331
2458733.4015432 14.858997344970703 0.1204901336668076
2458733.4023384 14.836379051208496 0.1264838390443806
2458738.4581931 14.811752319335938 0.1506891495768331
2458738.4589739 14.825170516967772 0.1338902586473253
2458743.4799956 14.811359405517578 0.1302481523128194
2458743.480779 14.80280876159668 0.1225509109321729
2458743.4815629 14.818575859069824 0.1185918960942939
2458743.4823438 14.81546115875244 0.1285579286278939
2458744.4477686 14.826675415039062 0.1160866308917706
2458744.4485488 14.822617530822754 0.1302381230406236
2458744.4493333 14.82774829864502 0.1193440094444293
2458744.4501139 14.828248023986816 0.1171259100118864
2458744.4508946 14.81854248046875 0.1330025009054119
2458747.503009 14.86631679534912 0.1483355199085757
2458749.3926692 14.837029457092283 0.1400020623479928
2458749.3934535 14.834903717041016 0.1399700281953064
2458751.281305 14.873983383178713 0.1579209504584633
2458752.3155563 14.81998062133789 0.1399580330933921
2458752.3163403 14.83925437927246 0.1310775401412946
2458753.4691749 14.810467720031738 0.111429490540311
2458753.469957 14.820557594299316 0.1193016865698621
2458755.480944 14.799744606018066 0.1253048335118077
2458755.4817259 14.786466598510742 0.1286432539600545
2458755.4825118 14.809063911437988 0.12368840282339
2458755.4833129 14.798299789428713 0.1271601972833796
2458755.4840982 14.805145263671877 0.1264031921413538
2458755.4848836 14.796028137207031 0.1270581264483235
2458755.4856833 14.813775062561035 0.1280138358115095
2458755.4864742 14.809249877929688 0.1215353576347161
2458757.4099513 14.82485008239746 0.1240699268223962
2458757.4107368 14.835673332214355 0.1094859120689027
2458757.4115288 14.824524879455566 0.1137696306488915
2458757.4123114 14.806851387023926 0.1184950734708506
2458757.4130945 14.809727668762209 0.1223430703450194
2458757.413878 14.82125473022461 0.1120468640578916
2458757.4146653 14.820322036743164 0.1259838643619865
2458757.4154597 14.824471473693848 0.1128502678072117
2458757.416248 14.820379257202148 0.1331700440569398
2458757.4170461 14.845643043518066 0.1112882227140077
2458757.41783 14.819622039794922 0.107181136567015
2458759.4492936 14.87419605255127 0.1737686944883748
2458759.4504021 14.864882469177246 0.171596718466791
2458759.4515078 14.854830741882324 0.1821652638702629
2458763.378761574 14.991337776184082 0.2394489286746038
2458765.3672696 14.847488403320312 0.1035150876534465
2458765.3694909 14.853498458862305 0.1049334530411289
2458765.3706326 14.843201637268066 0.1031448497447583
2458765.3717448 14.855305671691896 0.1039820067476632
2458765.372851 14.859328269958496 0.1112127040633819
2458765.3739738 14.850128173828123 0.1138797145560591
2458765.3750852 14.861200332641602 0.1008387280608233
2458765.3762257 14.852951049804688 0.1043293410165457
2458765.3773453 14.851205825805664 0.1104782448808018
2458765.3784529 14.852822303771973 0.1065323192177601
2458765.3795735 14.856527328491213 0.1069087236524487
2458765.3818221 14.860992431640623 0.1092342670695359
2458765.3829284 14.854452133178713 0.107619805400904
2458768.4037638 14.796431541442873 0.1365245342648875
2458768.4048735 14.839978218078612 0.1168356198135511
2458768.40598 14.803720474243164 0.1194567825285735
2458773.3414919 14.853394508361816 0.1083806081315632
2458773.3426149 14.851004600524902 0.1060364879807549
2458781.33924 14.857342720031738 0.1693843310829674
2458781.3447338 14.871519088745115 0.1560060578397381
2458781.345862 14.881582260131836 0.1638859306889427
2458781.3469787 14.865948677062988 0.1591989779440057
2458788.3719857 14.842456817626951 0.1124513902326981
2458788.3730878 14.846741676330566 0.1067174795084047
2458799.296469 14.821466445922852 0.118969227588485
2458800.3623299 14.854177474975586 0.1420726144318914
2458800.3634318 14.801076889038086 0.1327951354582356
2458800.3645303 14.842867851257324 0.1417881334477483
2458800.3667343 14.81094455718994 0.1383477515111874
2458800.3678365 14.85865879058838 0.1238984408603206
2458894.67495 14.909782409667969 0.1543603863786054
2458914.543588 14.890361785888672 0.1656097982578473
2458917.6445788 14.94008731842041 0.1715451556889557
2458917.645707 14.95992374420166 0.1716838116724927
2458917.646836 14.956684112548828 0.1648548223326612
2458931.311253 14.827930450439451 0.3178986761522347
2458931.532746 14.910813331604004 0.2022685929465482
2458942.5934356 14.901899337768556 0.1349591666303766
2458942.5945707 14.912717819213867 0.1290087505675458
2458942.5957025 14.921125411987305 0.1576545481240122
2458944.6084822 14.829221725463867 0.2105682477553478
2458944.6096112 14.85739803314209 0.1726999711955962
2458947.5637173 14.809603691101074 0.2156427112057955
2458947.5648489 14.9077787399292 0.1025783540415751
2458947.5659774 14.89938735961914 0.1040617992357035
2458950.502318 14.88768482208252 0.1688598208495098
2458953.48816 14.729373931884766 0.1964353765929506
2458954.527208 14.905635833740234 0.1951859253627137
2458957.498494 14.89980411529541 0.1838192874653267
2458964.5345224 14.862556457519531 0.0971826328260299
2458964.5356619 14.844303131103516 0.0896992868125782
2458964.5367951 14.82074737548828 0.2031703593508025
2458964.5379253 14.809985160827637 0.2115477169893554
2458964.5390618 14.789352416992188 0.2428394925793737
2458964.5401973 14.809914588928224 0.2106455339097024
2458966.489781 14.889251708984377 0.1940863014593258
2458969.5840442 14.852113723754885 0.1298359594847727
2458969.5851765 14.834446907043455 0.1213238344583523
2458969.5863085 14.833934783935549 0.1432500730548738
2458969.5874381 14.840659141540527 0.1365791948987462
2458969.5885668 14.848217964172363 0.1296218078639999
2458969.5896989 14.831876754760742 0.1350902144610598
2458971.459795 14.861574172973633 0.1794010597625562
2458971.5978107 14.829051971435549 0.2102071880320946
2458971.5989423 14.837270736694336 0.1231179503219945
2458974.5035365 14.919193267822266 0.1199872817439736
2458974.5046678 14.836726188659668 0.125713833879903
2458974.5057978 14.852149963378906 0.1388857054791412
2458976.469575 14.825910568237305 0.1803456137287347
2458976.491394 14.798378944396973 0.1740530713905708
2458976.5471247 14.75473690032959 0.2204001926093622
2458976.548256 14.809916496276855 0.1200750262906557
2458977.463968 14.840938568115234 0.1853144247679087
2458978.5853601 14.809009552001951 0.1237467128006218
2458978.5864897 14.813538551330566 0.1222049512510292
2458978.587628 14.792593002319336 0.1170977999910119
2458980.482682 14.84814739227295 0.1891044070173686
2458983.465696 14.80441951751709 0.1114634696644717
2458983.4668277 14.807469367980955 0.1094008813874412
2458989.4946981 14.795881271362305 0.1880812330016265
2458989.4958267 14.80585765838623 0.1656025559214419
2458990.499194 14.795708656311035 0.1734255967603261
2458991.5093934 14.79200839996338 0.1148885858334723
2458991.5105222 14.789878845214844 0.107678026341044
2458991.5116661 14.785274505615234 0.16896563599533
2458991.5139246 14.776311874389648 0.146521597761614
2458992.373939 14.771496772766112 0.177260858935271
2458992.4948012 14.777957916259766 0.1051402655140848
2458992.4959307 14.762415885925291 0.0946120915021557
2458993.5375237 14.773289680480955 0.1742936831317403
2458993.5420627 14.749907493591309 0.1624512673785679
2458995.376699 14.798409461975098 0.1728572823685072
2458996.364884 14.73218822479248 0.17771183309323
2458997.393206 14.772734642028809 0.1716101066115185
2458998.370298 14.754369735717772 0.1662254142468325
2458999.239931 14.687344551086426 0.3276609977745463
2458999.4145593 14.729554176330566 0.1519334627133253
2458999.4156878 14.750587463378906 0.1344939702390833
2459001.373646 14.736397743225098 0.1687499639304086
2459002.36882 14.745523452758787 0.1724718046695129
2459005.379264 14.748741149902344 0.1643942020308677
2459005.4709498 14.716988563537598 0.1393039425024348
2459005.4720818 14.73292064666748 0.1317694184259265
2459005.473214 14.716315269470217 0.1315130559800969
2459014.386707 14.68929386138916 0.1785431177093363
2459018.384913 14.677170753479004 0.1593397047136624
2459025.372197 14.653790473937988 0.1711972332037468
2459026.375695 14.605772972106934 0.1662135858039101
2459027.379393 14.597149848937988 0.1664011959561667
2459029.393649 14.645363807678224 0.1618944290294044
2459032.3367395587 14.657207489013672 0.1112903939877587
2459034.443005 14.60040283203125 0.1090728171491295
2459034.4441392 14.593985557556152 0.1064357303381615
2459034.4452672 14.608866691589355 0.1076232496357104
2459035.382416 14.620782852172852 0.160874314374549
2459035.5012049 14.581995010375977 0.1228782340851654
2459035.5034642 14.58724880218506 0.1106597406977171
2459035.5045924 14.569835662841797 0.1189008150558704
2459035.5057206 14.595507621765137 0.1003709594083487
2459035.5068516 14.592283248901367 0.099431656698269
2459043.360591 14.612621307373049 0.1648640709030485
2459046.5115412 14.565361976623535 0.1051272031471036
2459046.5126693 14.554527282714844 0.1020930945533975
2459046.5138015 14.55226707458496 0.1062572408784245
2459046.5149305 14.559582710266112 0.0976115771857868
2459046.5160628 14.547785758972168 0.0988039872322591
2459046.5172292 14.555686950683594 0.1083336214505703
2459047.36466435 14.511041641235352 0.058443996748105
2459047.374079 14.580439567565918 0.1469763149855185
2459047.4051985 14.554287910461426 0.1001637562293718
2459047.4063273 14.540515899658203 0.1308209152369439
2459047.4074558 14.557291984558104 0.1063479748643974
2459048.380401 14.598586082458496 0.1589648765983371
2459048.4583414 14.55844020843506 0.0973076363393731
2459050.429088 14.612996101379396 0.1893016077113543
2459050.435442 14.625288963317873 0.1912010721123493
2459050.4896723 14.564695358276367 0.1046982458002725
2459050.4908011 14.564647674560549 0.1041767753649086
2459050.4919298 14.556150436401367 0.0986935747388169
2459052.355754 14.59610652923584 0.1820069107171052
2459056.361046 14.57149600982666 0.1615864199833971
2459057.370989 14.576382637023926 0.1745541939180933
2459057.443185799 14.575967788696287 0.1065857310015278
2459063.475855 14.56946086883545 0.1743073359796095
2459064.2745728763 14.595685005187988 0.1108884976508187
2459066.972127 14.560864448547363 0.2288503347819663
2459067.42506 14.55545425415039 0.1801797131657671
2459067.450382 14.584811210632324 0.1733182640917158
2459068.355824 14.602243423461914 0.1783748599573371
2459068.54034 14.464858055114746 0.1541184318742592
2459069.365288 14.601279258728027 0.1706010301965147
2459069.49984 14.558941841125488 0.1775321099977518
2459071.4024405 14.534967422485352 0.0973077397064938
2459071.4035782 14.525294303894045 0.0956625657195193
2459071.4047076 14.53262424468994 0.1034106211741068
2459072.3431544383 14.571806907653809 0.1016457340283106
2459072.429103 14.581329345703123 0.1794973060874122
2459073.387772 14.605600357055664 0.1804792681994324
2459074.2403706047 14.592605590820312 0.1009607038510555
2459077.4053023 14.577838897705078 0.1301523288716682
2459077.4064318 14.59926700592041 0.1324252966184552
2459077.4075605 14.568331718444824 0.1557683217722704
2459077.4087014 14.559407234191896 0.1377956116332584
2459081.4416847 14.56292724609375 0.1048588920728034
2459081.4428143 14.56235122680664 0.1286289636171819
2459081.4439426 14.560869216918944 0.1009914024214047
2459081.4450765 14.560022354125977 0.1015154832513453
2459082.3818994 14.564216613769531 0.1780171352911756
2459082.3830306 14.574003219604492 0.1721454692438276
2459084.4291167 14.561274528503418 0.1013634660442004
2459084.430248 14.554177284240724 0.1004653778696094
2459084.4313769 14.545008659362791 0.1073044613785796
2459087.32394676 14.59469509124756 0.1885231760121494
2459087.32744213 14.512114524841309 0.1875605241604282
2459087.331875 14.516267776489258 0.2245579099376084
2459100.5103244 14.615572929382324 0.1481723883412148
2459100.511453 14.624387741088867 0.1436344359148801
2459100.5125988 14.618868827819824 0.1526785905052475
2459104.4724522 14.628579139709473 0.0993670987337121
2459104.4735803 14.623915672302246 0.1032499771177817
2459104.4747117 14.626617431640623 0.1029784589668256
2459104.4758401 14.629290580749512 0.1026496829803828
2459104.4769684 14.619962692260742 0.1005880450527732
2459104.4781025 14.628847122192385 0.1022154593234291
2459105.264001 14.667495727539062 0.1713925601353608
2459106.5092815 14.6366605758667 0.0979822561024551
2459106.5104095 14.62973690032959 0.0985359933767162
2459106.5115402 14.639808654785156 0.0957870603855904
2459111.25430555 14.50634765625 0.1770329758771574
2459111.2911574 14.50748062133789 0.1901498464747608
2459111.307972 14.683515548706056 0.1658459570300932
2459114.3549993 14.640888214111328 0.1348334709207478
2459114.3561306 14.637042999267578 0.1390869130088869
2459114.3572651 14.632410049438477 0.1226633647973408
2459116.274348 14.70767879486084 0.1820522643638639
2459120.3399007 14.631098747253418 0.1819564986540952
2459120.3410333 14.645263671875 0.1867005036858486
2459120.3421771 14.642605781555176 0.1755147723521161
2459121.4014297 14.681989669799805 0.1167226839285339
2459121.402563 14.704461097717283 0.1035531420400421
2459121.4036923 14.683270454406738 0.0999049422682939
2459121.4048312 14.682156562805176 0.1021451829247476
2459121.4059626 14.723857879638672 0.0893977786485189
2459121.4071088 14.677400588989258 0.0966116024140593
2459122.295329 14.680339813232422 0.1801597258829956
2459125.256516 14.742032051086426 0.1538832772136796
2459127.315444 14.74081325531006 0.166898789030998
2459132.28418579 14.78637409210205 0.1167077703809511
2459148.251134 14.783316612243652 0.1520785849234504
2459153.37798 14.8069429397583 0.1251483972013778
2459153.3791089 14.817801475524902 0.1242053778961017
2459153.3802462 14.806029319763184 0.125786027531607
2459153.392423 14.805341720581056 0.1242042226309878
2459153.3935633 14.812976837158203 0.1210479591680674
2459153.3946918 14.802532196044922 0.1248526584937879
2459155.3562226 14.807761192321776 0.1015654767020279
2459155.3573613 14.809711456298828 0.098641891127732
2459155.3584921 14.817543983459473 0.10632027055824
2459160.2779 14.85226821899414 0.1813887797257401
2459166.2046180554 15.069687843322754 0.1321883972813796
2459166.2159953704 15.08501434326172 0.1260480577099534
2459166.2363888887 14.923659324645996 0.1373958679162832
2459172.2972209 14.848954200744627 0.102405493529627
2459172.2994829 14.849912643432615 0.1058753323479643
2459173.214965278 15.08285427093506 0.1342191000906894
2459174.192404 14.909313201904297 0.1688103917111601
2459174.2928127 14.83896827697754 0.1495901912034212
2459174.2939415 14.86247444152832 0.1469419411278272
2459174.2950699 14.848807334899902 0.1386025559042177
2459185.272887 14.874442100524902 0.1534636837998667
2459190.152471 14.882997512817385 0.1885221310268726
2459191.174858 14.904130935668944 0.2224225979270052
2459194.155869 14.897870063781738 0.2044736190369792
2459201.1873958334 15.125897407531738 0.1227072483074026
2459201.1959953704 15.12681770324707 0.1437047338508496
2459201.2045949074 15.16499137878418 0.1848039749983989
2459204.184814815 15.10861587524414 0.1282100604728863
2459204.193414352 15.107290267944336 0.128484747188935
2459204.202013889 15.10451316833496 0.1287735413734213
2459230.672256 14.894573211669922 0.2149420226705986
2459231.678651 14.979578018188477 0.1925654648522675
2459231.703961 14.928340911865234 0.1776640273857746
2459256.7197671 14.918485641479492 0.1350418846426825
2459256.7205526 14.911946296691896 0.1423050220987301
2459261.61898898 14.942179679870604 0.1428783451475214
2459264.6517592594 15.080850601196287 0.1440392413320748
2459264.6610532408 15.080381393432615 0.1401999089726648
2459264.670347222 15.109689712524414 0.1460958574705582
2459267.62157652 14.930234909057615 0.1682229103207702
2459270.613132454 14.925851821899414 0.1561947665190647
2459274.6654351 14.905061721801758 0.1279154961490386
2459274.6662242 14.937003135681152 0.1244806462515632
2459276.55204591 14.916038513183594 0.174349680118667
2459279.59975433 14.891112327575684 0.1915849632585968
2459279.72024305 14.84029769897461 0.1110212481194908
2459282.55995707 14.920330047607422 0.1963995680192079
2459283.61825765 14.908961296081545 0.1972479225751961
2459284.58862804 14.930014610290527 0.2046497552818983
2459292.51479174 14.900748252868652 0.2023911531152101
2459292.54222466 14.881393432617188 0.1668490714126821
2459295.56087715 14.916255950927734 0.1934020781533889
2459321.4359873 14.916423797607422 0.2013865879595974
2459322.47164398 14.905025482177734 0.1784010704908032
2459336.43046921 14.85808563232422 0.1822495428106542
2459341.46704429 14.877554893493652 0.1793100298112173
2459342.40148832 14.875852584838867 0.1826556753451073
2459343.39119867 14.875733375549316 0.1901678644243641
2459343.4269901393 14.836118698120115 0.1498487721665571
2459345.465949074 14.857203483581545 0.0545013829561156
2459345.4736226853 14.893462181091309 0.0600806629417235
2459345.481296296 14.863163948059082 0.0555563770308111
2459345.4889699076 14.861005783081056 0.0529890146271491
2459345.4966435186 14.889018058776855 0.0552419820725275
2459345.59173611 14.804038047790527 0.0719796933965647
2459346.38750317 14.876058578491213 0.2026391415534285
2459346.4724074076 15.106396675109863 0.2345338109876254
2459346.495162037 15.06745719909668 0.1627309924977746
2459350.36522072 14.89303207397461 0.1720107851376203
2459362.35261762 14.848034858703612 0.1674186022118519
2459363.47425822 14.84947109222412 0.1685463091133634
2459364.367091 14.83314037322998 0.1694619230755121
2459376.4604629627 15.057628631591797 0.1515694319585656
2459376.471840278 15.076443672180176 0.1576571098410946
2459376.483229167 15.066051483154297 0.1419145598826214
2459377.4728819444 15.071747779846191 0.1346452263232739
2459377.4842592594 15.07566738128662 0.1148714409075154
2459377.495636574 15.057513236999512 0.133889500441178
2459397.5781017 14.893048286437988 0.1063634090226918
2459397.5792399 14.903521537780762 0.1470754089785183
2459397.5803692 14.897150039672852 0.1116969385669466
2459407.381539352 14.929903030395508 0.0451907237802014
2459407.386435185 14.918153762817385 0.0447617246441216
2459408.3752314816 14.92184352874756 0.0544065660618518
2459408.380127315 14.959850311279297 0.0563445530340317
2459414.42030096 14.904895782470703 0.0822009318157234
2459416.39438387 14.943899154663086 0.1873372982501294
2459418.4493981 14.901488304138184 0.0803262250307069
2459431.45931715 15.009160041809082 0.0401362081982703
2459432.46647 14.981201171875 0.0516382273498907
2459433.32017356 14.959920883178713 0.0600291877513766
2459435.2976967595 14.99655532836914 0.0627188352501322
2459435.3039699076 15.000370979309082 0.0742353622759737
2459435.3102546297 14.99827480316162 0.0834814308046822
2459436.45093485 15.03899097442627 0.1944279432661669
2459436.46713 15.009822845458984 0.1184267892530151
2459470.273645833 15.06920051574707 0.0607009198089951
2459485.32648152 15.03346061706543 0.0663163445939125
2459500.27281255 15.070181846618652 0.0364518452383164
2459514.26543981 15.0773344039917 0.0313730122624361
2459516.26405096 15.051445960998535 0.0554950137016211
2459519.2062847223 15.052592277526855 0.0660083862325039
2459519.2121875 15.117968559265137 0.0536553645415921
2459522.33218747 15.080304145812988 0.0338108864772062
2459541.22255784 15.085318565368652 0.0456340680761865
2459566.24990743 15.072437286376951 0.0574029118756582
2459643.67873843 15.185474395751951 0.0541351699633385
2459649.62309028 15.065832138061523 0.0453206480893347
2459649.62719907 15.063430786132812 0.0439484993769975
2459649.63128473 15.050115585327148 0.0461713205168441
2459649.65593751 15.15023136138916 0.0322947164546292
2459649.65797454 15.148422241210938 0.0270231661110456
2459649.66 15.093661308288574 0.0248539275941842
2459649.68116897 15.092029571533203 0.0348796759843937
2459649.68319444 15.09953784942627 0.0332680953082482
2459670.58796643 15.134485244750977 0.0363767244564555
2459670.58906945 15.15436553955078 0.043892284998611
2459670.59017361 15.12773895263672 0.0422998736397823
2459684.55025926 15.141789436340332 0.0513829959094869
2459684.55136574 15.079242706298828 0.0854601404153763
2459684.55248148 15.11568546295166 0.040303230873044
2459691.54804398 15.097743034362791 0.037853237711904
2459694.53517709 15.131704330444336 0.0240755689209213
2459694.53629167 15.124126434326172 0.0229855661165177
2459694.53739583 15.12684154510498 0.0231724120041454
2459698.46014638 15.05063819885254 0.1776899857867964
2459698.52868056 15.074390411376951 0.0554912637906334
2459698.53056713 15.07240390777588 0.0552098152180899
2459698.5324537 15.054287910461426 0.0578094247959348
2459698.53435185 15.062555313110352 0.059726504263952
2459698.53623843 15.064009666442873 0.0570418186539548
2459699.51915278 15.111202239990234 0.0385595630972891
2459699.52025926 15.078057289123535 0.0380448875692324
2459699.5213669 15.129073143005373 0.0310073874209877
2459706.52320486 15.116357803344728 0.0313702948125616
2459706.52432407 15.098637580871582 0.0290570309251907
2459706.52542824 15.10986614227295 0.0300573960713669
2459713.57330787 15.123502731323242 0.0240623214049691
2459713.57441204 15.123764991760254 0.0241105749636289
2459713.57552778 15.130035400390623 0.0258520969951283
2459717.50649306 15.101207733154297 0.0650941393232243
2459717.50837963 15.08574104309082 0.0662061299763822
2459717.5102662 15.08683967590332 0.0625353911867469
2459717.51215278 15.063565254211426 0.0628076578849061
2459717.51403935 15.045907020568848 0.0671265399428153
2459717.5159375 15.077698707580566 0.0656453090329379
2459717.51782407 15.062353134155272 0.0662603385001942
2459717.51971065 15.041373252868652 0.0750966501311042
2459717.52159722 15.088830947875977 0.0742173689332369
2459717.5234838 15.075413703918455 0.067776725908895
2459721.49090975 15.154128074645996 0.0316266033676177
2459721.49203128 15.144137382507324 0.0296635504922605
2459721.49314815 15.1136474609375 0.0243638268278351
2459733.48546296 14.976293563842772 0.0980191812401548
2459736.41298032 15.129620552062988 0.0259040701365639
2459736.41409034 15.123797416687012 0.0269946810399645
2459736.41520256 15.158811569213867 0.0279520215617681
2459747.58414584 15.163843154907228 0.0333714330083548
2459747.58527894 15.122108459472656 0.0261331040394719
2459747.58641203 15.128694534301758 0.0270197456397281
2459754.50646991 15.110917091369627 0.0368989789908852
2459754.50836805 15.109529495239258 0.039031535173143
2459754.5102662 15.12208080291748 0.0382546457626947
2459754.51216435 15.07675552368164 0.0351036397605438
2459754.5140625 15.107943534851074 0.0432552871353552
2459755.5391169 15.138863563537598 0.0252472956730958
2459755.54023264 15.14531707763672 0.0232031680609033
2459755.54134259 15.141068458557127 0.0219647388744797
2459756.49158567 15.113519668579102 0.036602645704183
2459756.49765044 15.085546493530272 0.0339376723120468
2459756.49954861 15.117429733276367 0.0337863070561748
2459756.50143518 15.10104274749756 0.0388452111130973
2459756.50333333 15.12251091003418 0.0349006498798188
2459756.50523148 15.093778610229492 0.0434991085013688
2459765.50871875 15.158066749572754 0.0236591747343149
2459765.50984838 15.13786792755127 0.0229529711141757
2459765.51096065 15.147879600524902 0.0235773703849035
2459773.48426038 15.133841514587402 0.0338450510642667
2459773.48535997 15.19775104522705 0.0631010817430587
2459773.4864583 15.117621421813965 0.0376352894748041
2459777.48315388 15.04310131072998 0.1153598178765307
2459777.48429513 15.127141952514648 0.0499001297871049
2459777.48544329 15.146865844726562 0.0337013508342314
2459778.42782181 15.075178146362305 0.0843824044845386
2459779.44546872 15.1012601852417 0.0887399690469322
2459779.50806134 15.14348602294922 0.0767228416091171
2459779.50917361 15.119528770446776 0.0777771342419924
2459779.51027546 15.083662033081056 0.0600255533243464
2459780.40798038 15.10410976409912 0.0844033387336137
2459782.4303773 15.120123863220217 0.0338773799031722
2459782.43147802 15.132757186889648 0.0609547749493369
2459782.4325729 15.12408447265625 0.0380024075931141
2459783.40214115 15.122249603271484 0.0719228216733858
2459785.44761342 15.07420825958252 0.1317586781234704
2459785.44871408 15.095544815063477 0.062557764525328
2459785.44982409 15.142450332641602 0.0394272812365829
2459785.45951849 15.126873016357422 0.0878893456564554
2459787.5536956 15.149553298950195 0.029397626101171
2459791.54629051 15.167835235595703 0.0304881885728723
2459791.54738541 15.152548789978027 0.0299080522451867
2459791.54848843 15.15492343902588 0.0355527787094655
2459794.44688654 15.196435928344728 0.0352717299390393
2459794.44798726 15.135584831237791 0.0334846059586634
2459794.44909376 15.143668174743652 0.0350946434257681
2459810.54414004 15.196576118469238 0.0306664551706006
2459810.54521065 15.189985275268556 0.024876270945246
2459810.54629051 15.129403114318848 0.0253849812398232
2459815.39249307 15.19542121887207 0.0437049483454526
2459815.39356476 15.219400405883787 0.0452849554770741
2459815.39464003 15.219452857971191 0.0451138461379944
2459821.5111169 15.191455841064451 0.0277841726344902
2459821.51220255 15.183964729309082 0.0245568261659569
2459821.51327083 15.187586784362791 0.0267530481073727
2459826.36052543 15.17342758178711 0.0256082949004921
2459826.36161453 15.19316864013672 0.0301223762093789
2459826.36268288 15.17856216430664 0.0256674522109858
2459828.51514699 15.196435928344728 0.032625110438905
2459828.51622685 15.2032470703125 0.027910023199801
2459828.51729514 15.169615745544434 0.0246269007133482
2459830.5327743 15.139928817749023 0.0260432188625287
2459830.53384375 15.165074348449709 0.0338209266148035
2459830.53491551 15.164569854736328 0.0307198712471491
2459834.36594909 15.186639785766602 0.023973320961382
2459834.36702895 15.18912410736084 0.0251248606572361
2459834.36814117 15.182245254516602 0.0272312089688645
2459839.35910648 15.173434257507324 0.031831751930235
2459839.36018985 15.182876586914062 0.0259140751904111
2459839.36126393 15.191574096679688 0.0364471675977532
2459840.73858102 15.144259452819824 0.035374451197874
2459843.33422917 15.196456909179688 0.0305928417851144
2459843.33532637 15.153690338134766 0.0303718788409517
2459843.3363958 15.169541358947754 0.0321360985699057
2459849.34590048 15.148260116577148 0.0254469123890776
2459849.34701848 15.213667869567873 0.0397669195981896
2459849.34809607 15.154289245605469 0.0258282489608387
2459850.48084611 15.186362266540527 0.0288362989839072
2459850.48193747 15.153441429138184 0.025952484832345
2459850.48302776 15.192224502563477 0.028448850044599
2459854.32912612 15.201159477233888 0.0334654557650791
2459854.33020371 15.171250343322754 0.0314999463824181
2459854.33127898 15.199036598205566 0.0396827222832435
2459857.34679395 15.173523902893066 0.0278474835966298
2459857.34786576 15.18492603302002 0.0302717874839962
2459857.34893519 15.210308074951172 0.0434851207433572
2459860.23403358 15.133665084838867 0.1474649558240966
2459860.29008794 15.208563804626465 0.0350982520602085
2459860.29122335 15.184391021728516 0.0350167631152253
2459860.29235297 15.174612045288086 0.035121752965176
2459862.43536687 15.174556732177734 0.027901066155916
2459881.30022913 15.209360122680664 0.0461356933116204
2459881.30129743 15.211692810058594 0.0319205602190454
2459881.30239815 15.19093132019043 0.0278999210223507
2459994.71021296 15.196399688720703 0.0627137596817778
2459994.71134144 15.256180763244627 0.0682956443009679
2459994.712478 15.257739067077637 0.0704036316732558
2460015.6563368 15.245198249816896 0.0629478135720284
2460015.65746528 15.17194938659668 0.0592999010872297
2460015.65860185 15.2175874710083 0.06356219090655
2460020.63388658 15.191680908203123 0.0791305306824462
2460020.63501389 15.12928867340088 0.0708754730806086
2460020.63615163 15.219252586364746 0.0661851796415483
2460025.62312385 15.13873291015625 0.0656614800761476
2460025.62425232 15.195141792297363 0.0637587092819548
2460025.62538078 15.178149223327637 0.0553812489800587


==> Data/maybe_final_this_time/src/Data/V_GaiaSP_.dat <==
2458725.418784722 15.698553085327148 0.1310884277355088
2458725.4202662036 15.725153923034668 0.1158834216849871
2458731.3407072 15.613771438598633 0.0919145308812741
2458731.3414877 15.62910270690918 0.1052719206714593
2458733.3997812 15.620577812194824 0.1269771907465356
2458733.4005618 15.602974891662598 0.1210929208478572
2458737.4457909 15.635818481445312 0.1646227061188494
2458737.4465833 15.646946907043455 0.18522134022587
2458737.4473643 15.593552589416504 0.1627481821755108
2458737.448148 15.639265060424805 0.1775584131135155
2458737.4489358 15.618237495422363 0.191897978209681
2458737.4497163 15.650818824768066 0.1657785867204653
2458738.3276796 15.596790313720703 0.1406459200178046
2458738.3284604 15.618706703186035 0.1245486938440641
2458746.3505513 15.595170974731444 0.1213824912784977
2458746.3513347 15.586247444152832 0.109300594558029
2458750.4701741 15.573026657104492 0.1197970465836934
2458750.4709551 15.5850830078125 0.1204277264399865
2458751.274257 15.625866889953612 0.1529866115974717
2458752.388701 15.574373245239258 0.1249328248973373
2458752.389482 15.584431648254396 0.1226192687204427
2458752.3902651 15.594640731811523 0.1237654845228314
2458753.4123233 15.56421184539795 0.118684660044054
2458753.4131052 15.565862655639648 0.1172021802122262
2458753.41389 15.57628345489502 0.1143847267176763
2458756.4008709 15.570116996765137 0.1061412108454119
2458756.4016587 15.563372611999512 0.1068836018012958
2458756.4024385 15.551676750183104 0.1267710142868476
2458756.4032213 15.587993621826172 0.1176292728408348
2458757.3406531 15.599760055541992 0.1426180959516828
2458757.3414365 15.60147762298584 0.1234712576487346
2458759.3681505 15.619861602783203 0.1353410856056094
2458759.3692797 15.614965438842772 0.1389307823401758
2458761.35787037 15.545000076293944 0.137600401105967
2458762.2539699073 15.72952365875244 0.205603614893521
2458763.3746064813 15.714930534362791 0.1454640860338154
2458765.3103398 15.609597206115724 0.0929182462473193
2458765.3114713 15.601150512695312 0.081969394075343
2458765.3285995373 15.618310928344728 0.1116793195721358
2458768.4285292 15.585838317871094 0.0954130971806433
2458768.429646 15.60182285308838 0.0964015596053001
2458768.4307568 15.58712387084961 0.1019347848170038
2458768.4318717 15.6001615524292 0.1035253626037683
2458768.4329899 15.597859382629396 0.111448989384811
2458768.4341027 15.61892032623291 0.1168957801387715
2458772.2946712 15.591398239135742 0.1041467078791616
2458772.2958187 15.60103702545166 0.1025344892870034
2458772.2969274 15.569915771484377 0.1131148129240291
2458772.2980532 15.59950828552246 0.1036423877717325
2458772.29916 15.59999656677246 0.1047576950806791
2458772.3002874 15.611382484436035 0.1041300927496448
2458773.3761092 15.57680320739746 0.0981901873919616
2458773.3772206 15.593141555786133 0.1053213832974071
2458773.378344 15.593472480773926 0.0968042058350174
2458773.3794492 15.596635818481444 0.1055302886931996
2458773.380618 15.589388847351074 0.098324596150039
2458773.3817398 15.592869758605955 0.1039881615126263
2458773.3828482 15.588788032531738 0.1047867104321092
2458773.3839567 15.58315372467041 0.1041763105253178
2458773.3850641 15.58117389678955 0.1043967674377013
2458773.3861786 15.599215507507324 0.1032776271919639
2458781.33544 15.531767845153809 0.1667980005402795
2458781.4081852 15.550016403198242 0.1513616973080166
2458781.4093293 15.573301315307615 0.1539148482794317
2458788.3835591 15.593138694763184 0.1558826630183609
2458788.3846638 15.592185974121094 0.1469421399495208
2458788.3857627 15.600523948669434 0.1589950104600183
2458788.3868622 15.601177215576172 0.1471829139034319
2458788.3879614 15.587308883666992 0.1446168311311225
2458788.3890602 15.628853797912598 0.1258569169467749
2458800.3211193 15.615604400634766 0.0911544029151655
2458800.3222185 15.599235534667969 0.0805281261982944
2458894.67115 15.607221603393556 0.123393390876194
2458894.68262 15.684066772460938 0.137567509465108
2458914.536541 15.63007640838623 0.1630962437398449
2458915.3929259 15.691856384277344 0.1352373952784798
2458920.4210148 15.687626838684082 0.1570508209492223
2458939.3206214 15.726494789123535 0.1785319225910369
2458940.3224292 15.651782989501951 0.1222159422870791
2458943.6015976 15.55034637451172 0.2617412751033143
2458944.6003813 15.636710166931152 0.1437959766019622
2458944.6015097 15.599462509155272 0.2215025442137772
2458944.6026387 15.621535301208496 0.1237302047271892
2458964.5845291 15.599087715148926 0.1301954239308314
2458964.5856681 15.569586753845217 0.1873284902363672
2458964.5868037 15.57915210723877 0.1682091561583679
2458964.589068 15.603318214416504 0.1356930589560262
2458964.5902009 15.554864883422852 0.19114966830894
2458965.461119 15.590720176696776 0.1880974002945072
2458966.496866 15.616150856018066 0.1957111769495704
2458969.528093 15.585150718688965 0.1914929424442157
2458969.5618864 15.563803672790527 0.1020826509547115
2458969.5630245 15.656974792480469 0.1017802844547236
2458970.49274 15.577432632446287 0.1688594625527703
2458971.466844 15.584772109985352 0.1728284955624478
2458972.5861257 15.573358535766602 0.148432596469409
2458972.5895126 15.584537506103516 0.1179420331856871
2458976.476636 15.547286987304688 0.1708044808319422
2458976.5511883 15.52316951751709 0.1857108586277077
2458976.5523168 15.480305671691896 0.2018880474974141
2458976.5534497 15.491888046264648 0.1423391803114665
2458977.471018 15.469654083251951 0.1605029306526524
2458978.420127 15.531725883483888 0.1505849103847816
2458978.5894046 15.562735557556152 0.1214501403885728
2458978.5905372 15.575369834899902 0.1025087148862595
2458978.5916663 15.53011417388916 0.1172315697584009
2458980.495467 15.51534652709961 0.1892963615447019
2458983.4616387 15.571468353271484 0.1321828697802451
2458983.4627703 15.60935115814209 0.1224168732046583
2458983.4639075 15.54580020904541 0.1255489756960396
2458984.486639 15.550498008728027 0.1860389320247873
2458989.5082516 15.587486267089844 0.1527072046986561
2458989.5093805 15.549429893493652 0.150196918351343
2458989.5105089 15.51545238494873 0.1430812280419041
2458990.384509 15.511009216308594 0.1776503626555816
2458990.401028 15.535066604614258 0.1736728630070436
2458991.544018 15.541316986083984 0.1191486079539441
2458991.5451467 15.540964126586914 0.1207594816849009
2458992.380294 15.482349395751951 0.1710902155198417
2458992.4520196 15.520929336547852 0.1620827614566073
2458992.4531508 15.513128280639648 0.1402675352602594
2458992.4542824 15.530001640319824 0.1235607785390417
2458995.383064 15.498948097229004 0.1637368535564586
2458996.371239 15.423454284667969 0.1799888366835523
2458997.39956 15.4689359664917 0.1762980883608814
2458998.376652 15.44636344909668 0.1531812445498584
2458999.4200108 15.486322402954102 0.1323925825615971
2458999.4211391 15.5223970413208 0.1221549366310366
2458999.4222706 15.526273727416992 0.1280212966909744
2459001.38 15.454049110412598 0.1613419128717625
2459002.375185 15.427739143371582 0.1614456015149794
2459005.385657 15.331377983093262 0.153747576103726
2459005.5581969 15.504987716674805 0.1010367443652412
2459005.5593289 15.412403106689451 0.1084787115062062
2459005.5604576 15.50545883178711 0.1080487385305011
2459005.5615892 15.43563461303711 0.0992655609362859
2459005.5627174 15.53215789794922 0.1129554627198049
2459005.5638586 15.666411399841309 0.1214803382152728
2459007.372437 15.431292533874512 0.180093147030559
2459014.393061 15.368300437927246 0.1702985703976461
2459017.381771 15.424574851989746 0.15402795815977
2459018.391268 15.420002937316896 0.1586490398194875
2459026.388487 15.35634708404541 0.1556474961998888
2459027.392182 15.36647605895996 0.1470398009031071
2459029.406439 15.33094882965088 0.1579489513025192
2459029.4963512 15.375722885131836 0.0990967138494808
2459029.4974822 15.381279945373535 0.1009052146225054
2459029.4986102 15.355897903442385 0.1001497212923798
2459029.4997385 15.383995056152344 0.1078149515396062
2459029.5008664 15.377778053283691 0.1001915431216677
2459029.5019948 15.38469696044922 0.0936891411386649
2459029.5031229 15.38548183441162 0.1000771031351548
2459029.5042508 15.363428115844728 0.0935787671886557
2459030.4274478 15.404119491577148 0.1176667615135861
2459030.4285894 15.397836685180664 0.1105125109448628
2459030.4297186 15.398375511169434 0.1239952489241849
2459034.4484591 15.361946105957031 0.1116325830345176
2459034.4495876 15.354198455810549 0.1102457088269668
2459034.4507229 15.367498397827148 0.1149422153232819
2459035.3713 15.313092231750488 0.1196576626787729
2459035.39499 15.335789680480955 0.127383372899163
2459035.395207 15.308266639709473 0.1508321687304056
2459035.4857264 15.358205795288086 0.0997494793972089
2459035.4868543 15.361467361450195 0.1102776449479612
2459035.4879943 15.362998008728027 0.1045203370239851
2459043.37338 15.297171592712402 0.1629844968264034
2459044.422252 15.29104709625244 0.1762866215242408
2459046.473516 15.30970859527588 0.1786707497273268
2459047.386869 15.321298599243164 0.173374359326717
2459047.4577343 15.294537544250488 0.1494816926699628
2459047.458866 15.323347091674805 0.0887343857402258
2459048.393192 15.309356689453123 0.1726404702921786
2459050.4989944 15.339628219604492 0.1179626009993843
2459050.5001266 15.29777717590332 0.1243082421511732
2459050.5012548 15.316080093383787 0.0915778680369056
2459052.368545 15.239143371582031 0.172435269804112
2459056.373837 15.29979133605957 0.1701929752312974
2459057.383781 15.289632797241213 0.1764547722057781
2459063.488645 15.27100658416748 0.174884466426257
2459064.434076 15.227980613708496 0.1669476272354937
2459067.437849 15.27587604522705 0.162682585713098
2459067.463173 15.236211776733398 0.1699273547065214
2459068.368613 15.27536964416504 0.1701349103624757
2459069.378079 15.280521392822266 0.1796726141585649
2459071.4493739 15.321587562561035 0.0839667778908692
2459071.4505027 15.237832069396973 0.0865525307931466
2459071.451631 15.264327049255373 0.0912944551579441
2459071.4527634 15.312911987304688 0.0885580748114745
2459071.4539007 15.273759841918944 0.1097460017242265
2459071.455029 15.295524597167969 0.0927093902783709
2459072.449921 15.27186107635498 0.1495637365146791
2459073.36810594 15.434927940368652 0.1096678332598691
2459073.400563 15.288662910461426 0.1796527599843662
2459076.455855665 15.403788566589355 0.1959296472201484
2459078.359961 15.31515407562256 0.1903063979704525
2459081.3705939 15.254661560058594 0.3314411481324648
2459082.3857464 15.324667930603027 0.1115802387900753
2459082.3868776 15.337142944335938 0.1184955802061196
2459082.3880146 15.32874584197998 0.1095522005832153
2459083.331033537 15.374316215515137 0.1251872594011136
2459083.5018963 15.277924537658691 0.1283624583605605
2459083.5030278 15.29977035522461 0.1212195818229295
2459083.5041599 15.301249504089355 0.1163123142280405
2459083.5052946 15.300996780395508 0.1192169715003793
2459083.5064235 15.2896728515625 0.1215097527344653
2459084.4237517 15.316258430480955 0.092006511025746
2459084.4248847 15.31153392791748 0.0950160883709137
2459084.4260134 15.312989234924316 0.0973294579146416
2459104.4670028 15.392318725585938 0.0947458351643509
2459104.4681337 15.3926362991333 0.0984390499537052
2459104.4692648 15.396281242370604 0.0984019522150067
2459106.387233 15.371907234191896 0.1632813085426345
2459106.503825 15.403779983520508 0.0944747453178673
2459106.5049596 15.399413108825684 0.0948318960759129
2459106.5060907 15.378448486328123 0.0903433613880917
2459111.2730800123 15.518957138061523 0.1528285242080656
2459111.2745499276 15.520062446594238 0.1465643983562385
2459114.3514701 15.362305641174316 0.1753802676886532
2459114.3525991 15.393497467041016 0.1804516094270048
2459114.3537318 15.393305778503418 0.1478292368315257
2459116.287138 15.436508178710938 0.179988134784966
2459119.400064 15.40381145477295 0.1863125047857732
2459120.3344438 15.441600799560549 0.1736080711089404
2459120.3367296 15.446208953857422 0.1655088886238692
2459122.28887 15.403438568115234 0.1769978747824341
2459125.269306 15.316617965698242 0.1274357704826367
2459127.328233 15.474275588989258 0.159796340892289
2459127.34297135 15.646738052368164 0.2639280640617741
2459135.4067003 15.540864944458008 0.1288162715372624
2459135.4078349 15.549027442932127 0.1265353922219777
2459135.408968 15.559662818908691 0.1305805867237512
2459135.4101064 15.527287483215332 0.1414848720183991
2459146.19091435 15.61402416229248 0.2270304088639495
2459148.21541666 15.61402416229248 0.2270304088639495
2459148.244676 15.511588096618652 0.1535516658065081
2459153.3743682 15.56572723388672 0.1126412212381935
2459153.3754996 15.585042953491213 0.1164996530151545
2459153.3766315 15.577130317687988 0.1134338874093637
2459153.3888184 15.544095993041992 0.103099210494505
2459153.3899509 15.557506561279297 0.1129392607796491
2459153.3910824 15.549234390258787 0.1132728154649599
2459155.3525495 15.571259498596191 0.1010474388844606
2459155.3536944 15.5571870803833 0.0911827305243779
2459155.3548364 15.571406364440918 0.0822635225852417
2459160.2216 15.55892562866211 0.161639985556295
2459163.207212 15.595406532287598 0.1849144507049386
2459166.1904050927 15.649192810058594 0.1106657334992896
2459166.2335532405 15.575980186462402 0.127521604428505
2459166.2449305556 15.571246147155762 0.1491063685100707
2459172.293606 15.60772705078125 0.0985663389019287
2459172.2947342 15.613117218017578 0.1032148432003983
2459172.2958674 15.626214981079102 0.1026486508543019
2459173.212824074 15.666531562805176 0.1342168679894443
2459174.198758 15.610540390014648 0.1618430384422466
2459174.2803198 15.608903884887695 0.1429132293392883
2459174.2814544 15.624551773071287 0.1413406500047443
2459174.2825861 15.596467971801758 0.155007511937606
2459179.18865387 15.679328918457031 0.2649207168684837
2459182.15725694 15.54404640197754 0.1728753868681035
2459185.279241 15.58900547027588 0.1473107272838074
2459190.158826 15.624204635620115 0.1981117886299784
2459201.1852430557 15.681830406188965 0.1040366927554315
2459201.1938541667 15.682605743408203 0.1225764266613938
2459201.2024537036 15.659072875976562 0.142134018898902
2459204.182673611 15.671308517456056 0.1284873334597395
2459204.191273148 15.667360305786133 0.1376996510624375
2459204.199872685 15.6358642578125 0.1823379007413773
2459223.20860118 15.669105529785156 0.1515479895554616
2459231.685005 15.644635200500488 0.1940013273068219
2459231.710316 15.611461639404297 0.1454799875828808
2459261.62533667 15.672037124633787 0.1486344142259346
2459264.6310185185 15.63578987121582 0.1892899384180449
2459264.640324074 15.652634620666504 0.1538170669684259
2459264.6496180557 15.669511795043944 0.1447898221569002
2459264.658912037 15.660425186157228 0.1672981577976357
2459266.58241899 15.786809921264648 0.0814423152083046
2459267.62793126 15.62749481201172 0.1689118813418043
2459273.64043982 15.710638046264648 0.0478120123192951
2459278.57201056 15.619796752929688 0.1984926453191726
2459279.60612222 15.617751121520996 0.1904110521290924
2459279.71798611 15.635738372802734 0.0661464403021195
2459282.53752315 15.69283962249756 0.0654337083648394
2459282.56632479 15.613608360290527 0.1903160779557129
2459283.62461189 15.64073657989502 0.2077695315800915
2459295.5672313 15.615365982055664 0.1875136269433018
2459296.57078177 15.603470802307127 0.1846675614455715
2459302.52788194 15.7558012008667 0.0853758212893966
2459315.57190972 15.648430824279783 0.0313274879868219
2459321.44234228 15.601869583129885 0.1929863075693431
2459322.4779981 15.605209350585938 0.1734014934639051
2459326.4589009 15.548229217529297 0.1659013005207238
2459330.47277778 15.66791534423828 0.0428499344142842
2459337.49598378 15.605026245117188 0.0354137126138084
2459338.4389236 15.66789436340332 0.0457652340059786
2459341.47340036 15.58468532562256 0.1760960084261032
2459342.40784274 15.60102653503418 0.1896672359684612
2459342.48885417 15.602856636047363 0.043686375495533
2459343.39755333 15.594820976257324 0.1813945752935821
2459345.4641203703 15.620224952697754 0.046487222842473
2459345.4717939813 15.58954620361328 0.0514171776339932
2459345.4871412036 15.622814178466797 0.0489635287099276
2459345.58872685 15.538952827453612 0.0717244122786053
2459346.43048614 15.65289306640625 0.0505259863473144
2459346.4809375 15.613513946533203 0.2408698712425016
2459347.455474537 15.641434669494627 0.1878406863967921
2459347.4796296298 15.575251579284668 0.1819872043773318
2459347.50811343 15.60068130493164 0.0295690205424384
2459350.37157532 15.56257438659668 0.1676371211415406
2459360.39221066 15.663549423217772 0.0600940074412166
2459362.35897177 15.515765190124512 0.1530762145558735
2459363.48061278 15.494099617004396 0.1575681645009735
2459368.3747685 15.652562141418455 0.0570974188044704
2459376.4690046296 15.574137687683104 0.1800891787141571
2459377.4700462963 15.620862007141112 0.1035962690832238
2459377.4814236113 15.630220413208008 0.1205345219849113
2459377.492800926 15.622444152832031 0.1256524546669106
2459379.38208336 15.593996047973633 0.0542172921440723
2459379.38562495 15.634589195251465 0.0553007609426066
2459381.37208337 15.736786842346191 0.0654568122421383
2459381.37561345 15.647393226623535 0.0598239150791124
2459397.4906137 15.675374031066896 0.106250870474459
2459397.4920991 15.667840957641602 0.105540160301976
2459397.4935735 15.667062759399414 0.1083444247832443
2459397.4950491 15.664660453796388 0.1017362955211268
2459407.3755208333 15.64754581451416 0.0366218522722614
2459407.3804050926 15.68807315826416 0.0447128481031189
2459407.385300926 15.681754112243652 0.0366067819009372
2459408.3692013887 15.676299095153809 0.042532292794794
2459408.374097222 15.692402839660645 0.0446579283991983
2459411.30563658 15.685098648071287 0.0673430920570725
2459414.41715282 15.68095588684082 0.0727345667613931
2459417.34741896 15.723913192749023 0.0505779721203082
2459418.44624996 15.659443855285645 0.091204602982548
2459422.47 15.432364463806152 0.2947424912214583
2459424.33750004 15.629409790039062 0.064281845173355
2459427.37 15.747455596923828 0.2290499772351377
2459429.33 15.729613304138184 0.2215463957846772
2459431.44951391 15.741415023803713 0.0310551475216043
2459435.2962152776 15.721389770507812 0.0568940296377955
2459435.3087731483 15.736448287963867 0.0763866920884207
2459443.32700229 15.719524383544922 0.0692526865016626
2459458.51737268 15.747909545898438 0.0284081819341492
2459470.272164352 15.778596878051758 0.0538371228164075
2459485.32334495 15.755502700805664 0.066166672183376
2459490.19 16.38641357421875 0.2395554686425524
2459500.26037031 15.886499404907228 0.0354251017805277
2459514.25928241 15.838134765625 0.0421454540178918
2459516.26090282 15.803205490112305 0.0617480040448363
2459519.2110532406 15.857619285583496 0.0429810734658311
2459522.32363421 15.853435516357422 0.041426067388397
2459541.23255205 15.891154289245604 0.0701664054963128
2459547.24739581 15.887639045715332 0.0492642735873639
2459553.2951917 15.875972747802734 0.1773928263345259
2459553.2966635 15.868953704833984 0.1432121037175265
2459553.2981269 15.816903114318848 0.162652247186358
2459566.24688655 15.833660125732422 0.0457133356459411
2459615.71568286 15.85860824584961 0.0496947703735992
2459643.6766088 15.848807334899902 0.0290209677503762
2459649.62233797 15.8416109085083 0.0615151412589401
2459649.62643518 15.8451509475708 0.0670814727057936
2459649.64817129 15.842167854309082 0.0317920546281565
2459649.65134259 15.83726978302002 0.0332013292598082
2459649.65371528 15.834924697875977 0.0314970020018182
2459649.6765625 15.855302810668944 0.0368698805474812
2459649.67894675 15.875014305114746 0.0402214317526503
2459650.57827546 15.854766845703123 0.0822409628945981
2459650.58018518 15.860197067260742 0.0827621195809407
2459670.58360764 15.852771759033203 0.040429025590001
2459670.58506482 15.858777046203612 0.037478287878096
2459670.58652546 15.843535423278809 0.038358643961613
2459681.57239583 15.836143493652344 0.0318033340081461
2459684.54588426 15.968709945678713 0.0836108491440756
2459684.54733912 15.92977237701416 0.0721521611060198
2459684.54882291 15.947187423706056 0.0575500654506713
2459691.5462037 15.82467555999756 0.0334232960605163
2459694.53081829 15.875652313232422 0.0309373999336215
2459694.53228125 15.893242835998535 0.0305157236930168
2459694.53373264 15.889962196350098 0.0297192661692082
2459697.50098262 15.825438499450684 0.1911635706360608
2459698.46650123 15.826338768005373 0.2036160525362293
2459698.52983796 15.875232696533203 0.0680996634011181
2459698.53172454 15.852974891662598 0.0714091794563013
2459698.53361111 15.846813201904297 0.0694233081870413
2459698.53549768 15.847197532653809 0.0721673540430598
2459699.50206713 15.873947143554688 0.0433102486007742
2459699.50352778 15.860791206359863 0.0433761298358883
2459699.5049919 15.868605613708496 0.0485186235143104
2459700.55832754 15.816394805908203 0.1187083296931672
2459700.57348958 15.954793930053713 0.1526357944048216
2459706.518875 15.851927757263184 0.0373034413519044
2459706.52033218 15.85901927947998 0.0391470257503959
2459706.52178704 15.847528457641602 0.0379578997528303
2459707.40707755 15.943967819213867 0.146387430515158
2459710.39296871 16.075292587280273 0.1828557862084432
2459710.40816551 15.909395217895508 0.2178049731659687
2459713.56896181 15.885415077209473 0.0323974479798745
2459713.57043403 15.89810562133789 0.0312906836414043
2459713.57189005 15.899045944213867 0.0301939104393398
2459716.44675521 15.79949188232422 0.1810353217435865
2459717.46737266 15.918008804321287 0.0568388153609093
2459717.50575232 15.908320426940918 0.1144457084786932
2459717.50765046 15.884519577026367 0.1147252847937494
2459717.50953704 15.927412033081056 0.1127112618290878
2459717.51142361 15.888916969299316 0.115608086963118
2459717.51331019 15.90038013458252 0.1102101654070029
2459717.51519676 15.947382926940918 0.1204476494869551
2459717.51708333 15.938035011291504 0.1101553645982702
2459717.51896991 15.893386840820312 0.1120270515910355
2459717.52086806 15.889325141906738 0.1109598641082601
2459717.52275463 15.855297088623049 0.1074856534564571
2459721.48652774 15.855338096618652 0.0319783108046298
2459721.48797917 15.901695251464844 0.0323382561997923
2459721.4894352 15.85362720489502 0.0313668745101735
2459722.52632523 15.81220245361328 0.0434431347557317
2459722.54147569 15.822394371032717 0.0489671493190133
2459733.48189235 15.774235725402832 0.1975513946379677
2459733.49706596 15.8366060256958 0.0908525012889558
2459736.40852314 15.916296005249023 0.0368801211053858
2459736.40997457 15.917956352233888 0.0363230909602615
2459736.41146415 15.923227310180664 0.0379559765459781
2459742.47644097 15.867524147033691 0.0646915740467667
2459742.49160296 15.83141803741455 0.0582851379177165
2459747.48498726 15.899839401245115 0.0444708522931252
2459747.48645717 15.873358726501465 0.0403443564269567
2459754.50762731 15.862436294555664 0.0647069243915143
2459754.50952546 15.868107795715332 0.0589070909177473
2459754.51142361 15.85232162475586 0.0638841453872722
2459754.51332176 15.888285636901855 0.0587130080197166
2459755.53457639 15.905804634094238 0.0287951826095003
2459755.53602778 15.90246868133545 0.0276483071688403
2459755.53747917 15.893610000610352 0.0315918014686079
2459756.49084491 15.904391288757324 0.0574201002101451
2459756.49690968 15.89954662322998 0.0584884688229023
2459756.49880791 15.851150512695312 0.0637250947202914
2459756.50070602 15.898444175720217 0.0578469786169912
2459756.50259259 15.881437301635742 0.0554250830525533
2459756.50449074 15.888221740722656 0.0600486257660875
2459761.42158455 15.795681953430176 0.0692285367959657
2459761.42265624 15.84514045715332 0.0764411037610829
2459764.42114121 15.808372497558594 0.0687967194208293
2459764.42256021 15.762701034545898 0.0696695358650682
2459765.50417361 15.920863151550291 0.0287749195886146
2459765.505625 15.887274742126465 0.0281038552356131
2459765.50708333 15.89597988128662 0.0289797655443496
2459766.44451505 15.789067268371582 0.0718560376896076
2459773.47975463 15.892727851867676 0.0521377982009211
2459773.48119444 15.918561935424805 0.0448288285086303
2459773.48267245 15.88140106201172 0.0481748637679604
2459776.42391205 15.776548385620115 0.0741337764989542
2459777.47865051 15.944295883178713 0.0410358709757736
2459777.48011345 15.929712295532228 0.0421104000929634
2459777.48155326 15.927668571472168 0.0640848978413366
2459778.42389125 15.747146606445312 0.0786721851333595
2459779.50356597 15.895068168640137 0.0388741118439704
2459779.50501157 15.869627952575684 0.0366840233908893
2459779.50645833 15.88908576965332 0.0417928191015296
2459780.40404862 15.82158374786377 0.0876071135018954
2459782.42587846 15.932878494262695 0.0452384919556272
2459782.42731827 15.902998924255373 0.0444335801515083
2459782.42878818 15.918537139892578 0.039507422677198
2459783.42790967 15.792227745056152 0.0708353930375124
2459785.4430961 15.95029067993164 0.0429988468408131
2459785.44454509 15.921388626098633 0.0459538855624651
2459785.44601041 15.9244966506958 0.0387839554406964
2459785.45558792 15.815544128417969 0.0856137043029162
2459794.4423669 15.915080070495604 0.0362107104829431
2459794.44381481 15.951705932617188 0.0449421169747839
2459794.44525462 15.890914916992188 0.033762759623858
2459795.38866782 15.939669609069824 0.0998745260761954
2459797.3988958 15.817710876464844 0.0750178807524828
2459801.41026503 15.78444004058838 0.0804855117455209
2459807.38172221 15.795336723327637 0.092512428154004
2459809.38960296 15.799202919006348 0.0811009743268447
2459810.40012151 15.92867946624756 0.0320624596428957
2459810.40155554 15.898564338684082 0.0304712138721885
2459810.40300924 15.901907920837402 0.030743819298814
2459810.40442944 15.967015266418455 0.0395324150910922
2459812.47466898 15.759209632873535 0.0830583950549418
2459815.3882072 16.092124938964844 0.2162354265880839
2459815.38964468 16.079875946044922 0.0649280472461152
2459815.39107293 16.00047492980957 0.0754319465443481
2459815.45196646 15.846149444580078 0.0684996967490689
2459819.36290282 15.862038612365724 0.0682033469210841
2459824.36767942 15.873716354370115 0.0744180847152717
2459826.35624427 15.93592357635498 0.034203008758509
2459826.35769677 15.95528507232666 0.0287109182513074
2459826.35911345 15.912960052490234 0.0320333005726983
2459828.51085532 15.94167709350586 0.0290019321004595
2459828.51227199 15.95066738128662 0.0357004394238122
2459828.51368866 15.905214309692385 0.0294717870188274
2459830.52848843 15.934643745422363 0.0548518290096253
2459830.52991088 15.949129104614258 0.0534066938513862
2459830.53134491 15.91664695739746 0.0320424860253269
2459834.31344557 15.79946231842041 0.0770496399704306
2459834.36165738 15.93733024597168 0.0355162172265881
2459834.36308336 15.952109336853027 0.0350972672917122
2459834.3645255 15.9566011428833 0.037032333785243
2459839.3130787 15.94515609741211 0.0590578276360496
2459839.32180554 15.95395278930664 0.0605825605531356
2459839.35480094 15.941600799560549 0.0315082842305095
2459839.35621762 15.942641258239746 0.0368075297479307
2459839.35763663 16.01380157470703 0.0551393092739246
2459840.40260416 15.9837646484375 0.0652187898240571
2459840.73725463 15.868011474609377 0.0480942127477428
2459842.30062383 15.807785987854004 0.0837335536757273
2459843.31365508 15.96287441253662 0.0915632365663971
2459843.32295948 15.86617374420166 0.1009242697313881
2459843.32995486 15.909286499023438 0.0319754008590331
2459843.33139819 15.938411712646484 0.0291903100808787
2459843.33281487 15.93481731414795 0.0299727849095949
2459844.40327316 15.86072826385498 0.0755442324783037
2459847.31606364 15.839670181274414 0.0677452680998305
2459848.25006944 15.927510261535645 0.0588533873387994
2459848.29298609 15.910161018371582 0.0591385829320173
2459849.27062505 15.911225318908691 0.0518914388955749
2459849.29633099 15.909497261047363 0.0530283570307328
2459849.34155899 15.9669771194458 0.0300340901859305
2459849.3429873 15.946043014526367 0.0320947428822567
2459849.34442711 15.96959114074707 0.0312369751372229
2459850.47641206 15.91665744781494 0.0321224789589317
2459850.47784144 15.94851303100586 0.0317172060784785
2459850.47925812 15.904699325561523 0.0332880715961705
2459852.34076506 15.838488578796388 0.0690617949996373
2459853.25737268 15.933119773864746 0.0454458746223335
2459854.24331021 15.906102180480955 0.0658782979069664
2459854.32483333 15.937857627868652 0.029950405693826
2459854.32625693 15.92739200592041 0.0304812984180332
2459854.3276875 15.895452499389648 0.0521414043007139
2459855.282978 15.843833923339844 0.0823429992496926
2459857.34249425 15.966256141662598 0.028937208123322
2459857.34392017 15.93897533416748 0.0307016285017196
2459857.34533685 15.954195976257324 0.0309306550296944
2459858.36654973 15.799355506896973 0.0703139381065329
2459860.23272568 15.936001777648926 0.2288804206456858
2459860.28581363 15.92783260345459 0.0418458646769846
2459860.2872951 15.899889945983888 0.0391412547971801
2459860.28877431 15.950539588928224 0.0404890061775139
2459860.36074656 15.84190845489502 0.0659535693946872
2459863.28025347 15.855738639831545 0.0872426478975953
2459871.23619217 16.053752899169922 0.0603493737381628
2459872.26976967 15.971197128295898 0.1373741054179661
2459881.29592943 15.965015411376951 0.0341190189647048
2459881.29735184 15.967691421508787 0.0332428090510733
2459881.29877085 15.951526641845703 0.0313763549180566
2459883.35016894 15.893686294555664 0.0722382931460751
2459888.31301618 15.859878540039062 0.0866003251115951
2459892.34041667 15.885519981384276 0.0697889348735326
2459893.24869794 15.86146354675293 0.0640620298845988
2459897.27591437 15.823628425598145 0.0883049422291479
2459909.2241354 15.780349731445312 0.0856348863147103
2459912.22642595 15.84596824645996 0.0834043088648472
2459915.21722573 15.87987232208252 0.0770876746578617
2459920.25151038 15.841365814208984 0.1017913125957066
2459923.26950341 15.90871810913086 0.0884415291034876
2459926.24137735 15.87104606628418 0.0874569428597522
2459929.21757293 15.857962608337402 0.0780829676481899
2459941.22818637 15.884469985961914 0.0687427998027167
2459947.2328276 15.86587142944336 0.083462171618633
2459994.70560996 15.94251537322998 0.0690540961540007
2459994.70708565 15.957891464233398 0.0805259575370087
2459994.70857407 15.91977882385254 0.0702403024940202
2460015.65173264 15.914603233337402 0.0693466433856824
2460015.65321644 15.92560863494873 0.0695163995426015
2460015.65470718 15.933161735534668 0.0666610656414835
2460020.62926389 15.895121574401855 0.074681741123874
2460020.6307662 15.90306568145752 0.074881867869218
2460020.63226388 15.935673713684082 0.0694074110972686
2460025.61851158 15.927133560180664 0.0682728596555435
2460025.6199919 15.958888053894045 0.0739677084273442
2460025.62147222 15.999900817871094 0.0783337631776544


==> Data/maybe_final_this_time/src/Data/g_GaiaSP_.dat <==
2458725.4274421297 16.507442474365234 0.1864150597583232
2458744.4364834 16.373764038085938 0.1337606863830909
2458745.4686203 16.267963409423828 0.1367676188609962
2458745.4694038 16.308359146118164 0.1463376662033147
2458745.4701887 16.338470458984375 0.1416873856747199
2458745.4717694 16.288572311401367 0.1361432646267041
2458753.4681225 16.30082893371582 0.1398955116286087
2458757.3433415 16.313322067260742 0.1620454200816448
2458768.3603944 16.243282318115234 0.1193057405444278
2458772.3315212 16.35289192199707 0.1147446802814202
2458781.3904306 16.299659729003906 0.150836342791483
2458781.3933526 16.278066635131836 0.1445176001128093
2458781.3948394 16.350608825683594 0.1527246082793345
2458781.3963199 16.34119415283203 0.1406364682165944
2458807.5363814 16.25041389465332 0.0266656671712497
2458807.5376212 16.25724983215332 0.0262379189970427
2458808.5894571 16.231382369995117 0.0363208733737126
2458808.5906859 16.218530654907227 0.0659698555340603
2458811.5644187 16.252368927001953 0.0249391643558297
2458811.5656475 16.25147819519043 0.0259301112791741
2458812.5535451 16.224626541137695 0.0350711880855063
2458812.5547854 16.230026245117188 0.0349178864650252
2458814.570915 16.2430477142334 0.0334455485286799
2458814.5721438 16.232419967651367 0.0329668315579043
2458894.0107549 16.28907012939453 0.0380712389863098
2458894.0122145 16.29237937927246 0.0369048740408437
2458895.0079389 16.299514770507812 0.0314886943843906
2458895.009411 16.304542541503906 0.0324280335818449
2458942.6080229 16.400869369506836 0.1346020517175687
2458942.6091521 16.42943000793457 0.1224029917690037
2458944.5959637 16.290151596069336 0.1546047003977314
2458944.5982228 16.27451515197754 0.1542177268022457
2458964.5304645 16.28584098815918 0.1953724324710719
2458964.5315992 16.23015594482422 0.2630353878996862
2458964.5327349 16.39537239074707 0.1239090406862484
2458976.5563561 16.214019775390625 0.1427818257330396
2458976.5574875 16.314529418945312 0.1331010668572564
2458983.509982 16.334321975708008 0.1233976910313329
2458989.5053307 16.33643341064453 0.1366315578882861
2458991.5616016 16.2415828704834 0.125763381537094
2458992.4330031 16.261470794677734 0.1384618749578746
2459030.8223083 16.038530349731445 0.0285286811681014
2459030.8233097 15.977819442749023 0.0868289148278673
2459032.3367395587 16.053674697875977 0.1124450687153784
2459033.2925349716 16.014446258544922 0.1091995780875014
2459035.4920363 16.07724952697754 0.1088618563051918
2459038.486643365 15.968301773071287 0.1286644842207879
2459040.479761669 16.01964569091797 0.1116321918722415
2459042.5148014 16.05039405822754 0.1020265116805101
2459042.5181978 16.075788497924805 0.0997635117457456
2459042.5193283 16.082006454467773 0.1011724547359953
2459042.5204603 16.048885345458984 0.1052382833507655
2459050.4941534 16.073524475097656 0.150718723823934
2459050.4952823 16.04400634765625 0.1476339644998687
2459050.4964113 16.05937957763672 0.1221822238010215
2459052.8013786 15.9710111618042 0.0277109316999354
2459052.8013786 15.971698760986328 0.0279481676006429
2459052.802387 15.96510124206543 0.0269546226069433
2459052.802387 15.962286949157717 0.0261192469737632
2459054.7461557 15.963597297668455 0.026212269368707
2459054.7471618 15.961400032043455 0.0255578168737182
2459056.2539547123 15.94323444366455 0.1387597342684839
2459057.443185799 15.954534530639648 0.1087334989225824
2459059.8893542 15.942208290100098 0.0266630418326232
2459059.890351 15.93775749206543 0.0264444186546791
2459060.7282885 15.935347557067873 0.0275673496083662
2459060.7292853 15.946885108947754 0.027005542362778
2459062.4485752853 15.93044090270996 0.1615670711472545
2459064.2745728763 15.999277114868164 0.181820731121069
2459071.574153 16.051393508911133 0.1276468914263601
2459071.576411 16.0449275970459 0.1418082827054778
2459071.5797971 16.09688377380371 0.1225108922031529
2459072.3431544383 15.960563659667969 0.128617341453164
2459082.7440398 15.951702117919922 0.0278542733237832
2459083.4144669 16.07463836669922 0.2490810949653263
2459084.7860948 15.978486061096191 0.0270287046579304
2459087.9795355 15.968111991882324 0.0334458876327778
2459090.941507 16.000009536743164 0.0348771573494595
2459095.8332623 15.995572090148926 0.036591920504465
2459098.8205215 15.993680953979492 0.0344535442267712
2459100.407822362 16.012781143188477 0.1248723020598393
2459100.5048853 16.1157283782959 0.1512003029371728
2459100.507154 16.176223754882812 0.1572616559387159
2459101.2061070492 16.024696350097656 0.1149211270003677
2459104.4997011 16.138492584228516 0.1152906474352341
2459104.5008292 16.105093002319336 0.1128886797216071
2459104.5019804 16.09479522705078 0.1131238314725774
2459106.5133347 16.11407470703125 0.1183028195998616
2459106.5144632 16.1257266998291 0.114168230500988
2459106.5155917 16.128870010375977 0.1144852332406415
2459107.910907 16.05677604675293 0.0420630258323696
2459109.9178989 16.040611267089844 0.0376892989620926
2459113.5771139 16.071327209472656 0.0261850282087395
2459114.244788113 16.076597213745117 0.1005190484523893
2459115.8970796 16.063817977905273 0.0359193055167311
2459119.8761863 16.080705642700195 0.0484706209866449
2459123.7212714 16.087026596069336 0.0320132012187838
2459125.362762506 16.115110397338867 0.1159209312173462
2459129.6391297 16.13609504699707 0.0242180182660251
2459131.5669111 16.14023208618164 0.0244733252421888
2459132.2820794415 16.109779357910156 0.1402073854381496
2459133.7130059 16.13203239440918 0.028635386931534
2459135.6179576 16.156417846679688 0.0277174305247847
2459137.5741664 16.13076400756836 0.0352718386247661
2459139.6257264 16.18480110168457 0.0246745424940918
2459139.645108 16.194995880126953 0.0288167719366834
2459139.6461049 16.16804313659668 0.0257238500878545
2459142.6765942 16.17178726196289 0.1032328822343529
2459142.6776061 16.19022560119629 0.0746532807578385
2459143.55331 16.19070816040039 0.0245625887939239
2459145.5738729 16.185155868530273 0.0306880961114285
2459147.6327572 16.18043327331543 0.0344941560834513
2459149.1538543585 16.260700225830078 0.1753074914923554
2459150.180464 16.15814781188965 0.0822683777808474
2459150.181683 16.139711380004883 0.0838088795850914
2459151.18938329 16.40343475341797 0.1894918250946667
2459153.3852031 16.30586051940918 0.1279663698386622
2459153.3863316 16.260576248168945 0.1217871198664829
2459153.3874667 16.221656799316406 0.1275869377035749
2459153.6117744 16.214109420776367 0.036349618728127
2459155.3479931 16.401771545410156 0.1142407524201582
2459155.3491254 16.374942779541016 0.1134275076564326
2459155.5569634 16.215198516845703 0.0314690493463822
2459156.1411961284 16.258569717407227 0.1159601039282588
2459157.6503404 16.193700790405273 0.0353608750361092
2459159.5415388 16.232606887817383 0.0288935723154396
2459161.5428355 16.238210678100586 0.0269357528898331
2459163.5531245 16.245744705200195 0.0274302295637682
2459167.5386754 16.227834701538086 0.0366140402393178
2459170.5905693 16.268617630004883 0.0283518363110011
2459170.5915662 16.25914192199707 0.0315128316492945
2459173.5524029 16.264080047607422 0.0299185950791613
2459173.5549327 16.252124786376953 0.0309565730730672
2459173.5559285 16.249435424804688 0.030395284588819
2459174.2617411 16.3284854888916 0.1456488775518873
2459175.1229878226 16.288440704345703 0.1701611117247032
2459177.5766161 16.2554874420166 0.0352169683267413
2459178.1571486075 16.28573989868164 0.1232270129789373
2459179.5737075 16.251707077026367 0.0384078408197341
2459181.5565606 16.252941131591797 0.0463847093867428
2459187.5392403 16.257883071899414 0.0388841656953876
2459191.5670299 16.285476684570312 0.0347884213531514
2459197.5497769 16.276264190673828 0.0392034839767864
2459201.2003125 16.512910842895508 0.1606725695203623
2459204.1891319444 16.449251174926758 0.143839993040502
2459204.1977314814 16.47564697265625 0.1522390086012882
2459254.0237348 16.319843292236328 0.0588259306515578
2459256.0174811 16.32645606994629 0.0324308016759504
2459258.0248552 16.296833038330078 0.042577222675767
2459264.6467824075 16.554048538208008 0.1796291129030298
2459270.6124437703 16.355262756347656 0.1669660083145636
2459278.9628409 16.273746490478516 0.0383852369491969
2459280.9763493 16.283153533935547 0.031797675060622
2459282.9940706 16.2893009185791 0.0346833384139879
2459288.0078628 16.295337677001953 0.0432273313523413
2459292.9214022 16.292604446411133 0.0301518743431118
2459294.9593401 16.308561325073242 0.0373103009358326
2459296.9837144 16.269418716430664 0.0400974197626757
2459298.9178511 16.281442642211914 0.0363483814828816
2459300.907418 16.255033493041992 0.0373926024509992
2459302.9476775 16.281232833862305 0.0325611407794768
2459310.9241135 16.258466720581055 0.0395527522778022
2459312.9159906 16.28624725341797 0.0317557806961225
2459320.8687126 16.247373580932617 0.0340770540700783
2459324.8932172 16.268381118774414 0.0299223142585265
2459326.9732522 16.244091033935547 0.0463089292427565
2459328.9247715 16.23653221130371 0.0457077054898172
2459330.2994808 16.27444839477539 0.0332786295636904
2459332.9244774 16.2205810546875 0.0496126796943763
2459336.8226745 16.238664627075195 0.0511291452928953
2459343.424825592 16.22504234313965 0.1395604125870117
2459344.2472684 16.246173858642578 0.0337150858541634
2459346.5008680555 16.386171340942383 0.2389311853006624
2459354.8130603 16.231325149536133 0.0314554194064753
2459360.8341751 16.22439956665039 0.0262980272284695
2459363.1980766 16.227542877197266 0.0470717499015216
2459364.2054931 16.228544235229492 0.0465669879089396
2459367.8232389 16.269514083862305 0.0286291290912008
2459369.7880455 16.26202964782715 0.0262807329224118
2459373.702229 16.233930587768555 0.0324747758889064
2459374.7118275 16.276140213012695 0.033066050957865
2459376.477546296 16.468475341796875 0.2022927794341385
2459377.478587963 16.461977005004883 0.1418876345548053
2459377.4899652777 16.49704933166504 0.1452787317145236
2459487.3523135 16.495319366455078 0.017308713773197
2459489.4559941 16.462797164916992 0.0267202029476319
2459490.3569192 16.48583984375 0.0176242251385319
2459492.419435 16.496458053588867 0.0186009074490286
2459711.61324305 16.518346786499023 0.0916115524478545
2459766.49056482 16.467796325683594 0.0598082167425319
2459766.49570721 16.478918075561523 0.0645383268049586
2459773.47763658 16.645681381225586 0.0756016030060333
2459779.49716431 16.627548217773438 0.0670151984155954
2459779.49930328 16.720285415649414 0.0950154605472994
2459779.50145833 16.6240177154541 0.0628421238723081
2459793.41237497 16.497859954833984 0.0679915212824713
2459794.41772914 16.51694107055664 0.0552319040147575
2459794.42286462 16.50684356689453 0.0623868244372978
2459794.42809606 16.546979904174805 0.0651275021256252
2459794.43323261 16.521390914916992 0.0636229991048024
2459795.40723258 16.533554077148438 0.058814547997221
2459795.41238195 16.503896713256836 0.0665325679844965
2459795.41754049 16.504779815673828 0.0685828563328293
2459798.4487384 16.51752471923828 0.0644488801295041
2459798.45388538 16.4920711517334 0.0715351147575583
2459798.45904517 16.517410278320312 0.0709497236310415
2459799.44887614 16.645986557006836 0.0903194903845594
2459812.36635071 16.555938720703125 0.0755900801660559
2459812.36635071 16.557050704956055 0.0790197557159233
2459812.37149423 16.517946243286133 0.0781818199970562
2459812.37665159 16.499839782714844 0.0721131865923798
2459812.37665159 16.498506546020508 0.0696700479446879
2459812.3817963 16.51974105834961 0.0752726510211994
2459812.3817963 16.51932144165039 0.0770987083115797
2459994.69911806 16.59282875061035 0.085325041105903
2459994.70128936 16.656795501708984 0.0912986953143502
2459994.70346411 16.661205291748047 0.094450807799264
2460020.62275579 16.628280639648438 0.0877592393192064
2460020.62493403 16.61782455444336 0.0897182223046386
2460020.62710533 16.612337112426758 0.0930226213697176
2460025.61200116 16.647504806518555 0.0864164174421251
2460025.61418287 16.645444869995117 0.0859184392544759
2460025.61635879 16.7205810546875 0.1213240773424833
2460097.5012272 16.561716079711914 0.0443708651766522
2460097.5023441 16.56350326538086 0.0447965034570707


==> Data/maybe_final_this_time/src/Data/i_GaiaSP__7.dat <==
2458763.3777083335 14.61010456085205 0.163846596658538
2458807.5389397 14.608688354492188 0.0124208741622943
2458807.5399446 14.606537818908691 0.0126170579791674
2458808.5919842 14.608699798583984 0.0269643825050545
2458808.5929927 14.603507041931152 0.0376278449307092
2458811.5669593 14.614027976989746 0.0111863041695129
2458812.5560952 14.623719215393066 0.0274883812680218
2458812.5570921 14.63673973083496 0.0247373023937996
2458814.5734536 14.61058235168457 0.0218719470815746
2458814.5744506 14.604284286499023 0.0225850412847017
2458894.0082088 14.661931991577148 0.0223211233345688
2458894.0094419 14.65857982635498 0.0209230321195713
2458895.0053077 14.701739311218262 0.0174044050890125
2458895.0065479 14.69989013671875 0.0164877309496743
2459019.7989645 14.428747177124023 0.0173861117287973
2459030.8244016 14.38185691833496 0.0456306701767095
2459030.8254235 14.383695602416992 0.0146384565820655
2459052.8034534 14.31987476348877 0.0154377125318681
2459052.8044503 14.316855430603027 0.0161222351755182
2459054.7482258 14.319539070129396 0.0150316138147494
2459054.7492313 14.324240684509276 0.0147347926293181
2459059.8914289 14.305471420288086 0.0134743941636183
2459059.8924258 14.30317497253418 0.0151413164600713
2459060.7303749 14.313244819641112 0.0182577259668632
2459060.7313835 14.30434226989746 0.0182261390208433
2459074.9841 14.33122444152832 0.0168074340241307
2459082.602238 14.334305763244627 0.0164779329496956
2459082.7430951 14.319679260253906 0.0142850145049426
2459084.7849231 14.325178146362305 0.0168586993656563
2459084.857692 14.301084518432615 0.0289797399636401
2459085.8276276 14.33353328704834 0.0202193091211601
2459087.32597222 14.435086250305176 0.1660255740666243
2459087.32892361 14.41274070739746 0.211399481087495
2459087.33039352 14.40212345123291 0.178613327615408
2459088.9760818 14.35311794281006 0.0121345561840306
2459090.9404484 14.3495512008667 0.0133657633183064
2459090.9404988 14.410667419433594 0.0226616746939774
2459092.7786677 14.341730117797852 0.0197750657588532
2459094.7892855 14.364021301269531 0.0132002021945541
2459095.8324045 14.318340301513672 0.0385513359491323
2459098.8196669 14.362866401672363 0.0177084389407339
2459107.910058 14.425124168395996 0.01587415783392
2459108.29981476 14.529932975769045 0.1798522171890599
2459108.6719598 14.41076946258545 0.0139131504164815
2459109.9170588 14.395516395568848 0.0211360667623685
2459111.6455028 14.410552024841309 0.0250382921958749
2459113.5762554 14.43022918701172 0.0143312671978007
2459115.8962324 14.46827793121338 0.0159130587753886
2459118.7620971 14.439502716064451 0.0164569010724761
2459119.8753315 14.44477081298828 0.0228737958959041
2459123.7197357 14.460379600524902 0.0160860225974747
2459125.366975213 14.499330520629885 0.1634699664421408
2459128.610679 14.494102478027344 0.0135135337807707
2459129.6382803 14.49680519104004 0.0137711285372124
2459130.673092 14.512092590332031 0.0132890633135737
2459131.566065 14.50350570678711 0.0136530625808467
2459133.7121513 14.509405136108398 0.0157712703626438
2459134.7251442 14.527606964111328 0.0451342705230096
2459135.6170999 14.523731231689451 0.0140778172077723
2459137.5733086 14.517773628234863 0.0200272862140982
2459139.6248802 14.540471076965332 0.0154216441444172
2459139.647183 14.527837753295898 0.0153739212180265
2459139.648006 14.533564567565918 0.0149863046027655
2459142.6787019 14.542590141296388 0.0443708683498141
2459142.679543 14.540903091430664 0.1151848028114147
2459143.5524522 14.553306579589844 0.01399365227213
2459145.5729225 14.569830894470217 0.0176759652865151
2459147.6318067 14.579999923706056 0.0204510099177828
2459150.197422 14.50218391418457 0.0919905145674121
2459153.6109424 14.57912254333496 0.0140542382087799
2459155.5553754 14.555788040161133 0.0269327589314813
2459157.6495067 14.599451065063477 0.0196122200607369
2459159.5406944 14.601905822753906 0.0139139200353317
2459160.5488661 14.604167938232422 0.0311903528000377
2459161.5420008 14.598311424255373 0.0130244577589326
2459163.5523016 14.57761001586914 0.0188650297273649
2459167.5378292 14.582633972167969 0.0253720152268917
2459169.5483425 14.605887413024902 0.023725978256836
2459170.5926444 14.59816837310791 0.0199564810774073
2459170.5934675 14.622360229492188 0.0207105736828994
2459173.5515385 14.605931282043455 0.0201184832184846
2459173.5570269 14.64063835144043 0.0208787431833082
2459173.5578467 14.659314155578612 0.0232699413631005
2459177.57577 14.644680976867676 0.0162500974405656
2459179.5728749 14.600220680236816 0.0305069186743228
2459181.5557219 14.622549057006836 0.0272524717179909
2459184.5766048 14.634127616882324 0.0347902023604486
2459187.5383956 14.634920120239258 0.0311050733755062
2459191.5661971 14.630535125732422 0.0206527592859415
2459192.5394289 14.676515579223633 0.014533508347269
2459197.5489423 14.642571449279783 0.0281287560394964
2459251.0323637 14.654027938842772 0.024883461045529
2459253.0250821 14.66506576538086 0.032065040305986
2459254.0228886 14.682719230651855 0.1458785079627088
2459254.0283835 14.666857719421388 0.0208470981248713
2459256.0166332 14.688865661621094 0.0171267580029287
2459258.0157334 14.66547393798828 0.026254834753341
2459258.0240168 14.662912368774414 0.0300926245519463
2459270.6136764567 14.675773620605469 0.1971560775673685
2459270.9852703 14.611281394958496 0.0949584143156701
2459275.9705513 14.652782440185549 0.0308335813861849
2459278.9619998 14.654826164245604 0.0255510900704987
2459280.9755108 14.68209457397461 0.0237892545408168
2459282.9932375 14.668917655944824 0.0190877402635759
2459283.9705578 14.636109352111816 0.0193335119694224
2459288.0070282 14.640057563781738 0.0292047602598475
2459292.9205626 14.654391288757324 0.0147721059812197
2459294.9584954 14.634471893310549 0.0203141592827984
2459296.9828914 14.621938705444336 0.0314841132723371
2459298.9170049 14.625290870666504 0.0193209988443393
2459300.9065835 14.64499568939209 0.0202341629157519
2459302.946824 14.615897178649902 0.0192626468889972
2459305.935922 14.623194694519045 0.0231002005675173
2459310.9232674 14.62371826171875 0.0310601686607292
2459312.9151445 14.613510131835938 0.0209073863720088
2459313.8766721 14.666054725646973 0.030858481195603
2459320.8678747 14.5956449508667 0.021109106266684
2459324.8923595 14.657058715820312 0.0171831703356504
2459325.8267475 14.6708402633667 0.0657623969362609
2459326.9723945 14.596692085266112 0.0374128403231673
2459328.9239396 14.60988998413086 0.0177859262258324
2459330.2985989 14.655560493469238 0.0188396796703534
2459332.9236427 14.618285179138184 0.0190164960230142
2459333.8995945 14.61894702911377 0.0179560085645469
2459336.8066984 14.605934143066406 0.0364588805584903
2459336.8218139 14.608267784118652 0.0348956992222854
2459342.7876141 14.590484619140623 0.0367878606815364
2459342.7892056 14.618134498596191 0.0409210508928884
2459344.2464214 14.614995002746582 0.0124433130131686
2459349.8307623 14.61109733581543 0.0497238966764206
2459349.8315229 14.597516059875488 0.0207921793994011
2459354.8121515 14.582598686218262 0.0196267664171204
2459360.8331898 14.593271255493164 0.0177206083180196
2459363.1971721 14.62541389465332 0.0249137674233517
2459363.7862687 14.594866752624512 0.026231012790425
2459364.2045738 14.600711822509766 0.0184659058400044
2459365.206382 14.631952285766602 0.0243981496942505
2459367.8223467 14.631038665771484 0.01592038164353
2459369.7871368 14.630577087402344 0.0147403287074557
2459372.9509762 14.629968643188477 0.0145943881971136
2459373.7013364 14.617698669433594 0.0190232614380363
2459373.7085 14.623379707336426 0.017860880893959
2459374.7109166 14.646397590637209 0.0308684270023423
2459391.49 14.69461727142334 0.2830820760074671
2459427.38 14.71057415008545 0.2666882180451169
2459486.4785595 14.789332389831545 0.0179831612063034
2459487.3513283 14.839789390563965 0.0238419016457944
2459487.3514211 14.818997383117676 0.013004294407999
2459489.4550897 14.829042434692385 0.0137104260058343
2459489.461964 14.839017868041992 0.0143304719096561
2459490.355992 14.852031707763672 0.0143806062559556
2459491.3542016 14.840194702148438 0.0146887527363435
2459492.4185192 14.855910301208496 0.0176713824628693
2459700.56590278 14.85781955718994 0.0928892676228263
2459707.39949077 14.81284523010254 0.095453004762108
2459707.41467595 14.87698745727539 0.1114663236851984
2459710.40057874 14.879051208496094 0.0767804889178928
2459710.41577548 15.027968406677246 0.1441499998054792
2459722.53390046 14.849629402160645 0.0593039492655494
2459722.54905093 14.883727073669434 0.0533307093597824
2459733.48947912 14.897560119628906 0.0631141536181718
2459733.5046412 14.879481315612791 0.0611523056931995
2459742.4840278 14.932344436645508 0.0621882592579441
2459742.49917823 14.893960952758787 0.0605779631847274
2459745.46061343 14.941997528076172 0.0515091650604539
2459745.47581023 14.881650924682615 0.0615661253796631
2459746.46454859 14.942315101623535 0.0634875033136706
2459746.47971064 14.880899429321287 0.0646052788499708
2459748.4099074 14.90721321105957 0.0627074581463014
2459748.42505789 14.8870210647583 0.0609955574279581
2459749.49594909 14.885723114013672 0.0664267422514384
2459749.51111111 14.853063583374023 0.0657230685506341
2459750.4438889 14.89057159423828 0.0660817598165481
2459766.49404979 14.898407936096191 0.0393434714054531
2459766.49920487 14.86140251159668 0.0402119263826805
2459793.41072226 14.903494834899902 0.0485069002408883
2459793.41586572 14.883679389953612 0.0479597801610845
2459794.42121071 14.893779754638672 0.0426403502078436
2459794.42634606 14.8810453414917 0.0438624827024124
2459794.4315775 14.905933380126951 0.0411179312521979
2459794.43672568 14.896354675292969 0.0428724433269516
2459795.41071528 14.890846252441406 0.0433381623591014
2459795.41587502 14.89035701751709 0.036683157900663
2459795.4210301 14.867878913879396 0.0412422702496413
2459795.42616779 14.9122896194458 0.0451355846100148
2459798.45223147 14.90534782409668 0.0491051129888207
2459798.45737964 14.877517700195312 0.0530867038094907
2459812.36984032 14.899043083190918 0.0516365075641881
2459812.36984032 14.896920204162598 0.0551108578259842
2459812.37498611 14.911436080932615 0.0540262496513699
2459812.37498611 14.920040130615234 0.0499025994898293
2459812.38014239 14.872716903686523 0.0513216571100573
2459812.38014239 14.86479949951172 0.0553763256196062
2459812.38528705 14.922947883605955 0.0545935799934603
2459812.38528705 14.92538356781006 0.0512683951299139
2459829.31057864 14.96208953857422 0.1039710395808266
2459829.31663197 14.950722694396973 0.0728948878718246
2459829.32268518 14.942831993103027 0.0828578281012701
2459829.32873845 14.961511611938477 0.0753939312340768
2459829.33479166 14.96015739440918 0.0877095152071616
2460097.50330012 14.948867797851562 0.0327421788220911
2460097.50398414 14.962368965148926 0.0333584069166356


==> Data/maybe_final_this_time/src/Data/r_GaiaSP__6.dat <==
2458750.45845 14.965754508972168 0.1406967751689521
2458757.895799 15.127187728881836 0.2140564481233926
2458758.007665 15.041749954223633 0.2758302127213277
2458762.953763 15.259930610656738 0.2184227983602409
2458765.3683808 15.09076976776123 0.100142142291603
2458765.3806831 15.085384368896484 0.0976341641264151
2458772.3748392 15.124343872070312 0.1204279887401
2458799.2953696 15.200212478637695 0.1184386692362372
2458807.541012 15.107208251953123 0.0166268059224831
2458807.5420163 15.109330177307127 0.015858758554287
2458808.5940707 15.101231575012209 0.0186489345448459
2458808.5950908 15.125954627990724 0.0196502782926083
2458811.5690226 15.10211944580078 0.0176691276901331
2458811.5700311 15.10724925994873 0.0180421624690795
2458812.5581589 15.105080604553224 0.0243815887958968
2458812.5591673 15.089787483215332 0.0221741941979192
2458814.5755287 15.10979461669922 0.0261192130856485
2458814.5765256 15.130807876586914 0.0288831742197762
2458921.339249 15.13905429840088 0.2213824759912695
2458946.304095 15.141556739807127 0.3273821277487944
2458948.266449 15.202665328979492 0.2511090495449126
2458960.513605 15.154216766357422 0.1902238317859863
2458961.485362 15.154255867004396 0.1957983959307861
2458963.516802 15.145381927490234 0.1788291039023663
2458965.274721 15.078043937683104 0.2483302450365588
2458971.5966702 15.081095695495604 0.1505740971652862
2458978.268921 15.183170318603516 0.2462010525374044
2458991.5127951 15.028093338012695 0.1066475706414623
2458998.220537 14.942656517028809 0.2925999537924935
2458999.4168163 14.992510795593262 0.1455478680170406
2459003.061674 15.242476463317873 0.2230563107211764
2459003.097218 15.006619453430176 0.1988578808741134
2459005.085605 15.115220069885254 0.1786800056208585
2459006.250328 15.229156494140623 0.2203653615524091
2459016.066688 14.945714950561523 0.2729824064934637
2459017.375415 14.899170875549316 0.1844764917164875
2459030.8264945 14.882596969604492 0.0204120200336159
2459030.8275023 14.881218910217283 0.0206908628263554
2459033.2925349716 14.904448509216309 0.1076541402669727
2459035.37390046 14.669723510742188 0.1307932960819379
2459035.39759259 14.877267837524414 0.1236336641539031
2459038.486643365 14.881631851196287 0.0960146387598794
2459040.479761669 14.899383544921877 0.1446254933822011
2459044.409462 14.843297958374023 0.1910390582182449
2459046.460701 14.861352920532228 0.1762786875516571
2459050.422732 14.835144996643066 0.1808827658800824
2459054.7503087 14.804390907287598 0.0198615710222782
2459054.7513126 14.812481880187988 0.0197452549722136
2459059.8935036 14.813406944274902 0.021792244050118
2459059.8945122 14.80705738067627 0.0211777452124769
2459060.73245 14.794902801513672 0.0245694340901673
2459060.73347 14.802508354187012 0.0237578476281862
2459062.4485752853 14.832479476928713 0.1224710311005499
2459064.421287 14.810942649841309 0.1806507748059549
2459072.437129 14.83385944366455 0.1815281235220238
2459100.409928746 14.891889572143556 0.1376673782552465
2459101.208213432 14.894170761108398 0.0935130007886571
2459114.246894477 14.950628280639648 0.1020101081912277
2459125.36486886 14.992386817932127 0.1207965979826496
2459139.6489101 15.023844718933104 0.0213525402273906
2459139.6497446 15.024985313415527 0.0225811913117153
2459142.6804331 15.018556594848633 0.0707038896119666
2459142.6812596 15.024015426635742 0.0781262863580253
2459146.151733834 15.081158638000488 0.149810632586894
2459163.194275 15.121377944946287 0.1756815411863847
2459170.5943603 15.090373039245604 0.0258045244588062
2459170.5951833 15.095542907714844 0.0249776860242071
2459173.5587594 15.134305953979492 0.0275473573128192
2459173.5595768 15.127123832702637 0.0250963133641076
2459296.56442753 15.164514541625977 0.1825392952809784
2459347.4703935185 15.28334903717041 0.3573991927819488
2459547.24247688 15.330945014953612 0.0523485766527222
2459681.56980325 15.340737342834473 0.042494621733287
2459700.56189815 15.42595100402832 0.1525516657133147
2459700.57706019 15.581235885620115 0.1305995839401734
2459707.39546299 15.448342323303224 0.2967509433593959
2459707.41065973 15.474844932556152 0.2507542545083382
2459710.39656252 15.456504821777344 0.140546039320735
2459710.41174769 15.567829132080078 0.2135159230130726
2459711.6150926 15.377436637878418 0.0615042112046875
2459722.52989583 15.387258529663086 0.0516392291303642
2459722.5450463 15.401838302612305 0.0566544189655353
2459733.50063658 15.407581329345703 0.0874208972229159
2459742.48002315 15.377968788146973 0.0581989821144338
2459742.49517363 15.434142112731934 0.060328717212794
2459745.45658565 15.404282569885254 0.053522562507039
2459745.47180557 15.39231777191162 0.058986305653741
2459746.46054393 15.37527847290039 0.0559145792387318
2459746.47570604 15.403818130493164 0.0573373240864758
2459766.49219793 15.389975547790527 0.0433586368969283
2459766.49735189 15.368521690368652 0.04362843683845
2459793.39156246 15.339223861694336 0.1410228296532053
2459793.4088611 15.448614120483398 0.0490818591182303
2459793.41401619 15.388450622558594 0.0451704902920204
2459794.41935992 15.375540733337402 0.0443786354269354
2459794.42449421 15.420699119567873 0.0434985475697121
2459794.42972684 15.3985013961792 0.0388430505270502
2459794.43486339 15.40431308746338 0.0402413078957796
2459795.39259839 15.417391777038574 0.0876078420852298
2459795.40886348 15.399053573608398 0.0409436774512443
2459795.41401506 15.414594650268556 0.0429477783699391
2459795.41917825 15.400593757629396 0.0480326986205375
2459795.42431599 15.372194290161133 0.0525976891574972
2459797.40282637 15.40224552154541 0.0776055112075858
2459798.3978762 15.322383880615234 0.0780425413749118
2459798.4503808 15.323941230773926 0.0558205827054673
2459798.45551616 15.411294937133787 0.0681784996145605
2459801.41419214 15.321847915649414 0.083235813353592
2459807.38565046 15.366390228271484 0.0771143702136964
2459809.39353245 15.342288970947266 0.0717189287566962
2459812.3679896 15.418052673339844 0.063095555609552
2459812.3679896 15.415933609008787 0.0580514292052256
2459812.37312502 15.384714126586914 0.0519173585536626
2459812.3782813 15.422898292541504 0.0599140245556307
2459812.3782813 15.378718376159668 0.0604420942783004
2459812.38343745 15.377995491027832 0.0574296165482092
2459812.38343745 15.37714958190918 0.0560627358920865
2459812.47859722 15.369614601135254 0.07769731934125
2459815.38652545 15.34595012664795 0.0738670865324587
2459819.36683339 15.35792636871338 0.0661671849420924
2459824.37160879 15.342657089233398 0.0726841593328076
2459827.35522574 15.320597648620604 0.0666367315781222
2459829.31304401 15.523378372192385 0.1422857573180304
2459829.32515049 15.504982948303224 0.2088012888409065
2459829.3312037 15.467086791992188 0.1602166508670394
2459829.33725691 15.45706558227539 0.1493690968304693
2459834.31737614 15.340896606445312 0.0670095914796434
2459842.30455327 15.401254653930664 0.0736574725535163
2459843.31758565 15.317741394042969 0.0813177019135293
2459843.32689005 15.334044456481934 0.0857015880116046
2459844.40720487 15.404817581176758 0.0776454801595495
2459847.31999302 15.406982421875 0.0727747855418312
2459852.34469444 15.36851978302002 0.0755456281783003
2459853.26607639 15.408413887023926 0.0485085480901928
2459855.28690624 15.348650932312012 0.072742619933218
2459858.3704803 15.400473594665527 0.080730969489684
2459860.36467594 15.32619571685791 0.0692669054890969
2459863.28418165 15.3942232131958 0.0729651866753453
2459872.27370024 15.403016090393066 0.0999791371017356
2459883.35409838 15.386150360107422 0.0732136408006307
2459888.31694442 15.416873931884766 0.0903166633074265
2459892.34434724 15.313822746276855 0.0734130060340143
2459893.25263196 15.39591121673584 0.064001220455744
2459897.27984375 15.359315872192385 0.0847626039922171
2459909.22806597 15.406785011291504 0.0828504754258652
2459912.23035645 15.32817840576172 0.0851082982419937
2459915.22115398 15.445828437805176 0.0738070911270474
2459920.25543863 15.370326042175291 0.1037391226458615
2459926.24530554 15.355050086975098 0.0759127669367663
2459929.22150582 15.35922908782959 0.0749546808167617
2459941.23211694 15.377202987670898 0.0680307428606741

